Dealing with Zero Density Using Piecewise Phase-type Approximation

Every probability distribution can be approximated up to a given precision by a phase-type distribution, i.e. a distribution encoded by a continuous time Markov chain (CTMC). However, an excessive number of states in the corresponding CTMC is needed for some standard distributions, in particular most distributions with regions of zero density such as uniform or shifted distributions. Addressing this class of distributions, we suggest an alternative representation by CTMC extended with discrete-time transitions. Using discrete-time transitions we split the density function into multiple intervals. Within each interval, we then approximate the density with standard phase-type fitting. We provide an experimental evidence that our method requires only a moderate number of states to approximate such distributions with regions of zero density. Furthermore, the usage of CTMC with discrete-time transitions is supported by a number of techniques for their analysis. Thus, our results promise an efficient approach to the transient analysis of a class of non-Markovian models.

==> figures/data-4.05_30phases.cdf.diffs.txt <==
1.0657674124773152E-4 1.9561630019024554E-4 4.3070254204801545E-4 -2.7194653092352684E-4 -3.850778732200997E-4 0.0030951747221131323 0.00239752479337544 4.710050998786991E-4 -0.003962662665170424 0.0023485911134004944 0.007860468235645512 0.0069799809042375704 0.0017745243058706062 0.007820050144208612 0.004441351429203433 0.010035743258245411 0.007353954935266582 0.005249546370610925 0.00686396335190409 0.007100432143240187 0.008440200090230165 0.010008116456818983 0.010132565605122767 0.010686593514854792 0.011606914369812538 0.012023365257057494 0.011366403905366473 0.010943946702198226 0.01039089888705269 0.010098729425297104 0.009832217157808243 0.009938717529716645 0.009253398370484445 0.0091024231892195 0.008505105751351216 0.008375516161435836 0.008023745018818862 0.0075569121350062 0.007279962503821125 0.007196280501568841 0.007008151763806425 0.006717101784095236 0.0065241383566128075 0.006429921538104955 0.006234880598559145 0.006039293199713525 0.006043338256272457 0.006047130809087253 0.00585074480251857 0.005854227839811044 0.005857610679462888 0.005760913317068517 0.005664148867202123 0.005667326036430054 0.005670450698067264 0.005573526895901737 0.0054765574853727905 0.005279544544589676 0.0049824896390628926 0.004685393993117404 0.00468825860161326 0.0046910843033010075 0.004593871829344454 0.004396621835600967 0.00419933492437774 0.004202011659119265 0.004104652574421608 0.004007258182943896 0.003909828980161234 0.003912365447714783 0.003914868055726606 0.003917337264468301 0.0038197735255574017 0.0038221772827928824 0.0038245489727878335 0.0036268890254381736 0.003629197864271072 0.0035314759067163193 0.0035337235642999287 0.0035359412428449533 0.0033381293425918113 0.0033402882583313254 0.0033424183795003337 0.003344520090291181 0.0033465937697145787 0.0032486397917229626 0.0032506585252281006 0.0032526503342321655 0.003254615577857334 0.0031565546104384 0.0030584677815661543 0.0030603554361738894 0.0030622179145888273 0.002764055552598288 0.002665868681509753 0.0024676576282135487 0.002469422715228098 0.0024711642607923023 0.002372882578865365 0.0022745779792574528 0.002276250767623056 0.002177901245539071 0.002179529710574335 0.0021811364563188995 0.0020827217724489477 0.002084285944775277 0.0020858292552990987 0.0019873519822630747 0.0019888544001926967 0.001990336779955082 0.001991799388812887 0.001993242490443081 0.0019946663450283175 0.0019960712092639277 0.0019974573364421877 0.001998824976451652 0.002000174375868524 0.002001505777965984 0.002002819422789903 0.002004115547164065 0.0020053943847698763 0.0020066561661585824 0.002007901118815991 0.0018091294672016867 0.001810341432759377 0.0018115372339930769 0.0018127170864961073 0.001813881202977985 0.001715029793313172 0.0016161630645793457 0.001617281221094391 0.0016183844644445111 0.0016194729935284924 0.0016205470045985715 0.0016216066912865257 0.0016226522446330938 0.0016236838531503706 0.0016247017028105937 0.001625705977132741 0.0016266968571672091 0.0015276745215602183 0.0015286391465683113 0.001529590906108158 0.0014305299717672915 0.0014314565128445977 0.0014323706963853544 0.0014332726872073875 0.0013341626479210777 0.0013350407389889352 0.0013359071187092342 0.0013367619432813616 0.0013376053668179289 0.0012384375413839743 0.0011392586170059227 0.0011400687417137956 0.0011408680615644373 0.001141656720662354 0.0011424348611933643 0.0011432026234505788 0.0011439601458502757 0.0011447075649547722 0.001145445015533042 0.001146172630527853 0.001146890541104173 0.0011475988767202239 0.001148297765068973 0.0011489873321439692 0.001149667702273871 0.0011503389981178946 0.001151001340702562 0.0011516548494361345 0.0011522996421451381 0.0011529358350746977 0.0011535635429250624 0.0011541828788537156 0.0011547939545318853 0.001155396880121562 0.0011559917643269024 0.0011565787143952289 0.0011571578361488921 0.0011577292339941536 0.001158293010949274 0.001158849268650508 0.0011593981073846349 0.001159939626112938 0.001160473922452554 0.0011610010927307624 0.0011615212319919799 0.0011620344340159683 0.00116254079131628 0.0011630403951938817 0.0011635333357147282 0.0010640197017466324 0.0010644995809785396 0.0010649730599322504 0.0010654402239633765 0.0010659011573008748 0.0010663559430373892 0.0010668046631742145 0.0010672473986056419 0.0010676842291497124 0.001068115233563094 0.0010685404895500739 0.001068960073780989 0.0010693740619023284 0.0010697825285426177 9.701855473537302E-4 9.705831909926355E-4

==> figures/data-4.05_30phases.cdf.errormax.txt <==
0.012023365257057494

==> figures/data-4.05_30phases.cdf.txt <==
1.0657674124773152E-4 3.9561630019024555E-4 0.0014307025420480155 0.003928053469076473 0.0093149221267799 0.021495174722113132 0.04549752479337544 0.0845710050998787 0.13963733733482958 0.2105485911134005 0.2963604682356455 0.39417998090423756 0.4983745243058706 0.6014200501442086 0.6959413514292034 0.7766357432582454 0.8411539549352666 0.889849546370611 0.9248639633519041 0.9491004321432401 0.9654402000902301 0.976308116456819 0.9835325656051228 0.9883865935148548 0.9917069143698125 0.9940233652570575 0.9956664039053664 0.9968439467021982 0.9976908988870526 0.9982987294252971 0.9987322171578082 0.9990387175297166 0.9992533983704844 0.9994024231892195 0.9995051057513512 0.9995755161614358 0.9996237450188189 0.9996569121350062 0.9996799625038211 0.9996962805015689 0.9997081517638065 0.9997171017840952 0.9997241383566128 0.9997299215381049 0.9997348805985592 0.9997392931997136 0.9997433382562725 0.9997471308090873 0.9997507448025186 0.999754227839811 0.9997576106794629 0.9997609133170685 0.9997641488672021 0.99976732603643 0.9997704506980672 0.9997735268959017 0.9997765574853728 0.9997795445445897 0.9997824896390629 0.9997853939931174 0.9997882586016132 0.999791084303301 0.9997938718293444 0.9997966218356009 0.9997993349243778 0.9998020116591193 0.9998046525744216 0.9998072581829439 0.9998098289801612 0.9998123654477148 0.9998148680557266 0.9998173372644683 0.9998197735255574 0.9998221772827929 0.9998245489727878 0.9998268890254381 0.999829197864271 0.9998314759067163 0.9998337235642999 0.9998359412428449 0.9998381293425919 0.9998402882583314 0.9998424183795004 0.9998445200902912 0.9998465937697146 0.999848639791723 0.9998506585252281 0.9998526503342322 0.9998546155778574 0.9998565546104384 0.9998584677815662 0.9998603554361739 0.9998622179145888 0.9998640555525983 0.9998658686815097 0.9998676576282135 0.999869422715228 0.9998711642607923 0.9998728825788654 0.9998745779792575 0.9998762507676231 0.9998779012455391 0.9998795297105744 0.9998811364563189 0.999882721772449 0.9998842859447753 0.9998858292552991 0.9998873519822631 0.9998888544001927 0.9998903367799551 0.9998917993888129 0.9998932424904431 0.9998946663450283 0.9998960712092639 0.9998974573364422 0.9998988249764517 0.9999001743758685 0.999901505777966 0.9999028194227899 0.9999041155471641 0.9999053943847699 0.9999066561661586 0.999907901118816 0.9999091294672017 0.9999103414327594 0.9999115372339931 0.9999127170864961 0.999913881202978 0.9999150297933131 0.9999161630645793 0.9999172812210944 0.9999183844644445 0.9999194729935285 0.9999205470045985 0.9999216066912865 0.9999226522446331 0.9999236838531503 0.9999247017028106 0.9999257059771327 0.9999266968571672 0.9999276745215602 0.9999286391465683 0.9999295909061081 0.9999305299717673 0.9999314565128447 0.9999323706963854 0.9999332726872074 0.9999341626479211 0.999935040738989 0.9999359071187093 0.9999367619432814 0.999937605366818 0.999938437541384 0.9999392586170059 0.9999400687417138 0.9999408680615645 0.9999416567206624 0.9999424348611934 0.9999432026234506 0.9999439601458503 0.9999447075649548 0.9999454450155331 0.9999461726305279 0.9999468905411042 0.9999475988767202 0.999948297765069 0.999948987332144 0.9999496677022739 0.9999503389981179 0.9999510013407026 0.9999516548494362 0.9999522996421452 0.9999529358350747 0.9999535635429251 0.9999541828788537 0.9999547939545319 0.9999553968801216 0.9999559917643269 0.9999565787143952 0.9999571578361489 0.9999577292339942 0.9999582930109493 0.9999588492686505 0.9999593981073847 0.999959939626113 0.9999604739224526 0.9999610010927308 0.999961521231992 0.999962034434016 0.9999625407913163 0.9999630403951939 0.9999635333357147 0.9999640197017466 0.9999644995809785 0.9999649730599323 0.9999654402239634 0.9999659011573009 0.9999663559430374 0.9999668046631742 0.9999672473986057 0.9999676842291497 0.9999681152335631 0.9999685404895501 0.999968960073781 0.9999693740619023 0.9999697825285426 0.9999701855473537 0.9999705831909926 

==> figures/data-4.05_30phases.pdf.diffs.txt <==
0.010657674124773153 0.0089039558942514 0.023508624185776983 -0.07026490729715423 -0.011313134229657296 0.3480252595333233 -0.06976499287376914 -0.19265196934967443 -0.4433667765049121 0.6311253778570913 0.5511877122245021 -0.08804873314079487 -0.5205456598366958 0.6045525838338008 -0.3378698715005193 0.5594391829041978 -0.26817883229788286 -0.21044085646556532 0.16144169812931652 0.023646879133609744 0.13397679469899781 0.15679163665888174 0.012444914830378462 0.05540279097320244 0.09203208549577457 0.04164508872449568 -0.06569613516910211 -0.04224572031682472 -0.055304781514553536 -0.0292169461755587 -0.026651226748886092 0.010650037190840234 -0.06853191592322005 -0.015097518126494514 -0.05973174378682833 -0.012958958991537983 -0.03517711426169745 -0.04668328838126623 -0.0276949631185075 -0.008368200225228328 -0.018812873776241634 -0.029104997971118873 -0.01929634274824288 -0.00942168185078529 -0.01950409395458097 -0.019558739884562026 4.0450565589322807E-4 3.7925528147964016E-4 -0.019638600656868288 3.4830372924732345E-4 3.3828396518442716E-4 -0.009669736239437121 -0.009676444986639332 3.177169227930321E-4 3.1246616372104796E-4 -0.00969238021655272 -0.009696941052894648 -0.01970129407831145 -0.02970549055267835 -0.029709564594548876 2.8646084958561246E-4 2.8257016877475394E-4 -0.009721247395655386 -0.019724999374348684 -0.019728691122322672 2.6767347415246334E-4 -0.009735908469765686 -0.0097394391477712 -0.009742920278266176 2.53646755354886E-4 2.5026080118228933E-4 2.469208741695539E-4 -0.009756373891089964 2.4037572354806969E-4 2.371689994951076E-4 -0.019765994734965986 2.3088388328984522E-4 -0.009772195755475277 2.2476575836094526E-4 2.2176785450245262E-4 -0.0197811900253142 2.1589157395141E-4 2.1301211690083477E-4 2.1017107908472E-4 2.0736794233977562E-4 -0.00979539779916161 2.0187335051380373E-4 1.991809004064926E-4 1.965243625168256E-4 -0.009806096741893366 -0.009808682887224585 1.8876546077351009E-4 1.862478414937918E-4 -0.029816236199053936 -0.009818687108853474 -0.019821105329620448 1.7650870145491382E-4 1.741545564204472E-4 -0.00982816819269372 -0.009830459960791238 1.6727883656031395E-4 -0.009834952208398473 1.6284650352638153E-4 1.6067457445645417E-4 -0.009841468386995178 1.5641723263293272E-4 1.5433105238216172E-4 -0.009847727303602394 1.502417929621913E-4 1.4823797623852997E-4 1.4626088578051366E-4 1.4431016301941213E-4 1.423854585236306E-4 1.4048642356101482E-4 1.3861271782600326E-4 1.3676400094642105E-4 1.3493994168722878E-4 1.331402097459744E-4 1.3136448239192688E-4 1.2961243741616002E-4 1.2788376058114892E-4 1.2617813887061402E-4 1.24495265740876E-4 -0.019877165161430455 1.2119655576903199E-4 1.1958012336998891E-4 1.1798525030304319E-4 1.1641164818776417E-4 -0.009885140966481298 -0.00988667287338263 1.118156515045321E-4 1.1032433501201311E-4 1.0885290839812711E-4 1.074011070079095E-4 1.0596866879541977E-4 1.0455533465680844E-4 1.0316085172767941E-4 1.0178496602231135E-4 1.004274322147225E-4 9.908800344682334E-5 -0.00990223356069908 9.64625008093023E-5 9.517595398467193E-5 -0.00990609343408666 9.265410773062754E-5 9.141835407566745E-5 9.019908220331274E-5 -0.00991100392863098 8.780910678574116E-5 8.663797202990153E-5 8.548245721273773E-5 8.434235365673004E-5 -0.009916782543395453 -0.009917892437805165 8.101247078728946E-5 7.993198506417443E-5 7.886590979166996E-5 7.781405310103295E-5 7.677622572144216E-5 7.575223996969527E-5 7.47419104496494E-5 7.374505782697938E-5 7.276149948109989E-5 7.1791057631998E-5 7.083356160508814E-5 6.988883487490938E-5 6.895670749962335E-5 6.803701299018527E-5 6.712958440235894E-5 6.623425846674635E-5 6.535087335723944E-5 6.447927090036387E-5 6.361929295595203E-5 6.277078503647004E-5 6.19335928653264E-5 6.11075678169648E-5 6.0292558967667276E-5 5.948842053404846E-5 5.869500683264306E-5 5.791217536632587E-5 5.7139784526150095E-5 5.63776955120332E-5 5.5625770123413076E-5 5.4883873412681083E-5 5.415187283031031E-5 5.3429633961599166E-5 5.271702782083665E-5 5.201392612175226E-5 5.1320202398841275E-5 5.0635730031167725E-5 4.9960387760172864E-5 4.929405208464743E-5 -0.009951363396809576 4.798792319071765E-5 4.734789537108597E-5 4.671640311260106E-5 4.609333374983038E-5 4.547857365144736E-5 4.487201368252869E-5 4.427354314273657E-5 4.3683054407051E-5 4.310044133815083E-5 4.252559869799555E-5 4.1958423091514874E-5 4.1398812133941476E-5 4.084666402892623E-5 -0.009959698118888749 3.976436389052651E-5

==> figures/data-4.05_30phases.pdf.error.txt <==
0.06881367473267716


==> figures/data-4.05_30phases.pdf.errorlin.txt <==
0.048360307061747446


==> figures/data-4.05_30phases.pdf.txt <==
0.010657674124773153 0.0289039558942514 0.10350862418577698 0.24973509270284572 0.5386868657703427 1.2180252595333232 2.4002350071262306 3.907348030650325 5.506633223495089 7.09112537785709 8.5811877122245 9.781951266859206 10.419454340163304 10.304552583833804 9.45213012849948 8.069439182904192 6.45182116770212 4.869559143534441 3.501441698129315 2.4236468791336008 1.6339767946989991 1.0867916366588903 0.722444914830378 0.4854027909731995 0.33203208549577035 0.23164508872449696 0.16430386483089476 0.11775427968317986 0.08469521848544215 0.06078305382444249 0.0433487732511173 0.03065003719083803 0.021468084076781135 0.014902481873502182 0.010268256213175064 0.007041041008459814 0.004822885738309246 0.003316711618728263 0.0023050368814891975 0.0016317997747816726 0.001187126223756163 8.950020288778227E-4 7.036572517549189E-4 5.78318149213608E-4 4.959060454279296E-4 4.4126011543577093E-4 4.0450565589322807E-4 3.7925528147964016E-4 3.613993431295093E-4 3.4830372924732345E-4 3.3828396518442716E-4 3.3026376056177753E-4 3.235550133595666E-4 3.177169227930321E-4 3.1246616372104796E-4 3.07619783446178E-4 3.030589471042511E-4 2.987059216974508E-4 2.945094473183474E-4 2.9043540544781976E-4 2.8646084958561246E-4 2.8257016877475394E-4 2.787526043435129E-4 2.750006256491133E-4 2.7130887768622713E-4 2.6767347415246334E-4 2.640915302332125E-4 2.605608522276981E-4 2.5707972173272253E-4 2.53646755354886E-4 2.5026080118228933E-4 2.469208741695539E-4 2.4362610890893421E-4 2.4037572354806969E-4 2.371689994951076E-4 2.340052650318114E-4 2.3088388328984522E-4 2.278042445236217E-4 2.2476575836094526E-4 2.2176785450245262E-4 2.1880997469470032E-4 2.1589157395141E-4 2.1301211690083477E-4 2.1017107908472E-4 2.0736794233977562E-4 2.0460220083728942E-4 2.0187335051380373E-4 1.991809004064926E-4 1.965243625168256E-4 1.9390325810553222E-4 1.9131711277431407E-4 1.8876546077351009E-4 1.862478414937918E-4 1.8376380094276001E-4 1.8131289114542426E-4 1.7889467037734974E-4 1.7650870145491382E-4 1.741545564204472E-4 1.7183180731628056E-4 1.695400392076607E-4 1.6727883656031395E-4 1.650477916004256E-4 1.6284650352638153E-4 1.6067457445645417E-4 1.5853161300372065E-4 1.5641723263293272E-4 1.5433105238216172E-4 1.5227269639650487E-4 1.502417929621913E-4 1.4823797623852997E-4 1.4626088578051366E-4 1.4431016301941213E-4 1.423854585236306E-4 1.4048642356101482E-4 1.3861271782600326E-4 1.3676400094642105E-4 1.3493994168722878E-4 1.331402097459744E-4 1.3136448239192688E-4 1.2961243741616002E-4 1.2788376058114892E-4 1.2617813887061402E-4 1.24495265740876E-4 1.2283483856734279E-4 1.2119655576903199E-4 1.1958012336998891E-4 1.1798525030304319E-4 1.1641164818776417E-4 1.148590335176003E-4 1.1332712661626942E-4 1.118156515045321E-4 1.1032433501201311E-4 1.0885290839812711E-4 1.074011070079095E-4 1.0596866879541977E-4 1.0455533465680844E-4 1.0316085172767941E-4 1.0178496602231135E-4 1.004274322147225E-4 9.908800344682334E-5 9.776643929981788E-5 9.64625008093023E-5 9.517595398467193E-5 9.390656592334068E-5 9.265410773062754E-5 9.141835407566745E-5 9.019908220331274E-5 8.899607136791943E-5 8.780910678574116E-5 8.663797202990153E-5 8.548245721273773E-5 8.434235365673004E-5 8.321745660344604E-5 8.210756219373394E-5 8.101247078728946E-5 7.993198506417443E-5 7.886590979166996E-5 7.781405310103295E-5 7.677622572144216E-5 7.575223996969527E-5 7.47419104496494E-5 7.374505782697938E-5 7.276149948109989E-5 7.1791057631998E-5 7.083356160508814E-5 6.988883487490938E-5 6.895670749962335E-5 6.803701299018527E-5 6.712958440235894E-5 6.623425846674635E-5 6.535087335723944E-5 6.447927090036387E-5 6.361929295595203E-5 6.277078503647004E-5 6.19335928653264E-5 6.11075678169648E-5 6.0292558967667276E-5 5.948842053404846E-5 5.869500683264306E-5 5.791217536632587E-5 5.7139784526150095E-5 5.63776955120332E-5 5.5625770123413076E-5 5.4883873412681083E-5 5.415187283031031E-5 5.3429633961599166E-5 5.271702782083665E-5 5.201392612175226E-5 5.1320202398841275E-5 5.0635730031167725E-5 4.9960387760172864E-5 4.929405208464743E-5 4.8636603189322614E-5 4.798792319071765E-5 4.734789537108597E-5 4.671640311260106E-5 4.609333374983038E-5 4.547857365144736E-5 4.487201368252869E-5 4.427354314273657E-5 4.3683054407051E-5 4.310044133815083E-5 4.252559869799555E-5 4.1958423091514874E-5 4.1398812133941476E-5 4.084666402892623E-5 4.030188111014965E-5 3.976436389052651E-5

==> figures/data-4.05_30phases.results.txt <==
T	Result
0.0050	1.0657674124773152E-4
0.015	3.9561630019024555E-4
0.025	0.0014307025420480155
0.034999999999999996	0.003928053469076473
0.045	0.0093149221267799
0.055	0.021495174722113132
0.065	0.04549752479337544
0.07500000000000001	0.0845710050998787
0.085	0.13963733733482958
0.095	0.2105485911134005
0.10500000000000001	0.2963604682356455
0.115	0.39417998090423756
0.125	0.4983745243058706
0.135	0.6014200501442086
0.14500000000000002	0.6959413514292034
0.155	0.7766357432582454
0.165	0.8411539549352666
0.17500000000000002	0.889849546370611
0.185	0.9248639633519041
0.195	0.9491004321432401
0.20500000000000002	0.9654402000902301
0.215	0.976308116456819
0.225	0.9835325656051228
0.23500000000000001	0.9883865935148548
0.245	0.9917069143698125
0.255	0.9940233652570575
0.265	0.9956664039053664
0.275	0.9968439467021982
0.28500000000000003	0.9976908988870526
0.295	0.9982987294252971
0.305	0.9987322171578082
0.315	0.9990387175297166
0.325	0.9992533983704844
0.335	0.9994024231892195
0.34500000000000003	0.9995051057513512
0.35500000000000004	0.9995755161614358
0.365	0.9996237450188189
0.375	0.9996569121350062
0.385	0.9996799625038211
0.395	0.9996962805015689
0.405	0.9997081517638065
0.41500000000000004	0.9997171017840952
0.425	0.9997241383566128
0.435	0.9997299215381049
0.445	0.9997348805985592
0.455	0.9997392931997136
0.465	0.9997433382562725
0.47500000000000003	0.9997471308090873
0.485	0.9997507448025186
0.495	0.999754227839811
0.505	0.9997576106794629
0.515	0.9997609133170685
0.525	0.9997641488672021
0.535	0.99976732603643
0.545	0.9997704506980672
0.555	0.9997735268959017
0.5650000000000001	0.9997765574853728
0.5750000000000001	0.9997795445445897
0.585	0.9997824896390629
0.595	0.9997853939931174
0.605	0.9997882586016132
0.615	0.999791084303301
0.625	0.9997938718293444
0.635	0.9997966218356009
0.645	0.9997993349243778
0.655	0.9998020116591193
0.665	0.9998046525744216
0.675	0.9998072581829439
0.685	0.9998098289801612
0.6950000000000001	0.9998123654477148
0.7050000000000001	0.9998148680557266
0.715	0.9998173372644683
0.725	0.9998197735255574
0.735	0.9998221772827929
0.745	0.9998245489727878
0.755	0.9998268890254381
0.765	0.999829197864271
0.775	0.9998314759067163
0.785	0.9998337235642999
0.795	0.9998359412428449
0.805	0.9998381293425919
0.8150000000000001	0.9998402882583314
0.8250000000000001	0.9998424183795004
0.8350000000000001	0.9998445200902912
0.845	0.9998465937697146
0.855	0.999848639791723
0.865	0.9998506585252281
0.875	0.9998526503342322
0.885	0.9998546155778574
0.895	0.9998565546104384
0.905	0.9998584677815662
0.915	0.9998603554361739
0.925	0.9998622179145888
0.935	0.9998640555525983
0.9450000000000001	0.9998658686815097
0.9550000000000001	0.9998676576282135
0.965	0.999869422715228
0.975	0.9998711642607923
0.985	0.9998728825788654
0.995	0.9998745779792575
1.005	0.9998762507676231
1.015	0.9998779012455391
1.025	0.9998795297105744
1.035	0.9998811364563189
1.045	0.999882721772449
1.055	0.9998842859447753
1.065	0.9998858292552991
1.075	0.9998873519822631
1.085	0.9998888544001927
1.095	0.9998903367799551
1.105	0.9998917993888129
1.115	0.9998932424904431
1.125	0.9998946663450283
1.135	0.9998960712092639
1.145	0.9998974573364422
1.155	0.9998988249764517
1.1649999999999998	0.9999001743758685
1.1749999999999998	0.999901505777966
1.1849999999999998	0.9999028194227899
1.1949999999999998	0.9999041155471641
1.2049999999999998	0.9999053943847699
1.2149999999999999	0.9999066561661586
1.2249999999999999	0.999907901118816
1.2349999999999999	0.9999091294672017
1.2449999999999999	0.9999103414327594
1.255	0.9999115372339931
1.265	0.9999127170864961
1.275	0.999913881202978
1.285	0.9999150297933131
1.295	0.9999161630645793
1.305	0.9999172812210944
1.315	0.9999183844644445
1.325	0.9999194729935285
1.335	0.9999205470045985
1.345	0.9999216066912865
1.355	0.9999226522446331
1.365	0.9999236838531503
1.375	0.9999247017028106
1.385	0.9999257059771327
1.395	0.9999266968571672
1.405	0.9999276745215602
1.4149999999999998	0.9999286391465683
1.4249999999999998	0.9999295909061081
1.4349999999999998	0.9999305299717673
1.4449999999999998	0.9999314565128447
1.4549999999999998	0.9999323706963854
1.4649999999999999	0.9999332726872074
1.4749999999999999	0.9999341626479211
1.4849999999999999	0.999935040738989
1.4949999999999999	0.9999359071187093
1.505	0.9999367619432814
1.515	0.999937605366818
1.525	0.999938437541384
1.535	0.9999392586170059
1.545	0.9999400687417138
1.555	0.9999408680615645
1.565	0.9999416567206624
1.575	0.9999424348611934
1.585	0.9999432026234506
1.595	0.9999439601458503
1.605	0.9999447075649548
1.615	0.9999454450155331
1.625	0.9999461726305279
1.635	0.9999468905411042
1.645	0.9999475988767202
1.655	0.999948297765069
1.665	0.999948987332144
1.6749999999999998	0.9999496677022739
1.6849999999999998	0.9999503389981179
1.6949999999999998	0.9999510013407026
1.7049999999999998	0.9999516548494362
1.7149999999999999	0.9999522996421452
1.7249999999999999	0.9999529358350747
1.7349999999999999	0.9999535635429251
1.7449999999999999	0.9999541828788537
1.755	0.9999547939545319
1.765	0.9999553968801216
1.775	0.9999559917643269
1.785	0.9999565787143952
1.795	0.9999571578361489
1.805	0.9999577292339942
1.815	0.9999582930109493
1.825	0.9999588492686505
1.835	0.9999593981073847
1.845	0.999959939626113
1.855	0.9999604739224526
1.865	0.9999610010927308
1.875	0.999961521231992
1.885	0.999962034434016
1.895	0.9999625407913163
1.905	0.9999630403951939
1.915	0.9999635333357147
1.9249999999999998	0.9999640197017466
1.9349999999999998	0.9999644995809785
1.9449999999999998	0.9999649730599323
1.9549999999999998	0.9999654402239634
1.9649999999999999	0.9999659011573009
1.9749999999999999	0.9999663559430374
1.9849999999999999	0.9999668046631742
1.9949999999999999	0.9999672473986057
2.005	0.9999676842291497
2.015	0.9999681152335631
2.025	0.9999685404895501
2.035	0.999968960073781
2.045	0.9999693740619023
2.0549999999999997	0.9999697825285426
2.065	0.9999701855473537
2.0749999999999997	0.9999705831909926


==> figures/data_30phases.cdf.diffs.txt <==
0.4783918068976142 0.48241940220964324 0.48584200840045766 0.486859173775384 0.48557045063711834 0.4810753953999316 0.4605735687007315 0.42376453550710896 0.3684478652221364 0.30802313178618296 0.23188991377542423 0.13734779449728463 0.032096362082718544 -0.060764790424730264 -0.15453606498306693 -0.2255178584690426 -0.2886105625986781 -0.3353145638508579 -0.36463024339413963 -0.38455797701673455 -0.39549813505961295 -0.4007510823527406 -0.40381717815455687 -0.40409677609439043 -0.4024902241181544 -0.4003978644370215 -0.3987200334791806 -0.39635706184467545 -0.3938092742632313 -0.3907769895550878 -0.38756052059481194 -0.38386017427805674 -0.3808762514912434 -0.3773090470840994 -0.37415884984512204 -0.37052594247979975 -0.3671106015916793 -0.3638130976661491 -0.36033369505699053 -0.35667265197558085 -0.35313022048276477 -0.3497066464833507 -0.34620216972314344 -0.34261702378855075 -0.33915143610866116 -0.33570562795977876 -0.332079814472356 -0.32847420464032717 -0.3250890013327238 -0.32152440130756477 -0.3179805952280511 -0.3145577676808604 -0.31115609719664883 -0.3076757562725957 -0.30421691139706575 -0.3008797230762178 -0.29756434586257985 -0.29437092838560586 -0.2912996133839387 -0.2882505377396757 -0.28492383251426556 -0.2816196229861927 -0.27843802869027057 -0.27537916345864144 -0.272343135463299 -0.2691300472601279 -0.26603999583446025 -0.26297307264802605 -0.2599293636873323 -0.25680894951334154 -0.2537119053124476 -0.25063830094867634 -0.24768820101715983 -0.2446616648986366 -0.24165874681513888 -0.23887949588673862 -0.23592395618922468 -0.23309216681284772 -0.23018416192190772 -0.22729997081524234 -0.2246396179875465 -0.22180312319149031 -0.21899050150055632 -0.216201763372587 -0.2134369147139873 -0.210795956944558 -0.2080788870628989 -0.20538569771231574 -0.20271637724725855 -0.2001709098002319 -0.19764927534901722 -0.19505144978440903 -0.19247740497820642 -0.1902271088514993 -0.18780052544325954 -0.18549761497916506 -0.18301833394055245 -0.18056263513360482 -0.17823046775861706 -0.17592177747936455 -0.17353650649253216 -0.17127459359714992 -0.16893597426406737 -0.16662058070533625 -0.16442834194357414 -0.16215918388120232 -0.15991302936954288 -0.1577897982778298 -0.15558940756196737 -0.1534117713331159 -0.15125680092603755 -0.14912440496720425 -0.14701448944257134 -0.14492695776510167 -0.14286171084191635 -0.1408186471411521 -0.1387976627583094 -0.1367986514824271 -0.13482150486161992 -0.13286611226826228 -0.13093236096382277 -0.12902013616301922 -0.12712932109764818 -0.12545979707985266 -0.1236114435648179 -0.12178413821301426 -0.11997775695181212 -0.11819217403654925 -0.11652726211100839 -0.11488289226732162 -0.11315893410521982 -0.11145525579069926 -0.10977172411401193 -0.10810820454704162 -0.10646456130001303 -0.10484065737752657 -0.10323635463393843 -0.10165151382799908 -0.10008599467688684 -0.09853965590945268 -0.09711235531884133 -0.09560394981427067 -0.09411429547227756 -0.09274324758704344 -0.0912906607201035 -0.08985638874929958 -0.08844028491697054 -0.08714220187741373 -0.08576199174358023 -0.08439950613305036 -0.08305459621325118 -0.08172711274584121 -0.08051690613048024 -0.07932382644773761 -0.07804772350120803 -0.07678844685904951 -0.07554584589449453 -0.07431976982586841 -0.07311006775566031 -0.07191658870891637 -0.07073918167087379 -0.06957769562383931 -0.06843197958327663 -0.06730188263319403 -0.06618725396077929 -0.06508794289023856 -0.06400379891598407 -0.06293467173497036 -0.061880411278413594 -0.06084086774268527 -0.05981589161953804 -0.05880533372559693 -0.0578090452311264 -0.05682687768808492 -0.05585868305745734 -0.05490431373597304 -0.053963622581981396 -0.05303646294075526 -0.05212268866909231 -0.051222154159194844 -0.05033471436190329 -0.04946022480927237 -0.048598541636481585 -0.04774952160309798 -0.046913022113672986 -0.04608890123772735 -0.04527701772910886 -0.044477231044703025 -0.043689401362530744 -0.04291338959923885 -0.04214905742703157 -0.04139626728992818 -0.040754882419495986 -0.04002476684999601 -0.03930578543293195 -0.03859780385105627 -0.03790068863182816 -0.03721430716030383 -0.036538527691496236 -0.035873219362232533 -0.035218252202424805 -0.034573497145882426 -0.03393882604061149 -0.03331411165858611 -0.0326992277050705 -0.0320940488273902 -0.031598450623342544 -0.031012309649029124

==> figures/data_30phases.cdf.errormax.txt <==
0.486859173775384

==> figures/data_30phases.cdf.txt <==
0.4783918068976142 0.4826194022096432 0.48684200840045766 0.491059173775384 0.49527045063711833 0.4994753953999316 0.5036735687007315 0.507864535507109 0.5120478652221364 0.516223131786183 0.5203899137754242 0.5245477944972846 0.5286963620827185 0.5328352095752698 0.5369639350169331 0.5410821415309574 0.5451894374013219 0.5492854361491422 0.5533697566058604 0.5574420229832654 0.561501864940387 0.5655489176472595 0.5695828218454432 0.5736032239056096 0.5776097758818456 0.5816021355629785 0.5855799665208193 0.5895429381553245 0.5934907257367686 0.5974230104449122 0.6013394794051881 0.6052398257219432 0.6091237485087566 0.6129909529159006 0.616841150154878 0.6206740575202002 0.6244893984083207 0.6282869023338509 0.6320663049430094 0.6358273480244192 0.6395697795172353 0.6432933535166493 0.6469978302768565 0.6506829762114492 0.6543485638913389 0.6579943720402213 0.661620185527644 0.6652257953596729 0.6688109986672762 0.6723755986924352 0.6759194047719489 0.6794422323191396 0.6829439028033512 0.6864242437274043 0.6898830886029342 0.6933202769237822 0.6967356541374201 0.7001290716143942 0.7035003866160613 0.7068494622603243 0.7101761674857344 0.7134803770138073 0.7167619713097294 0.7200208365413585 0.723256864536701 0.7264699527398721 0.7296600041655398 0.732826927351974 0.7359706363126677 0.7390910504866585 0.7421880946875524 0.7452616990513237 0.7483117989828402 0.7513383351013634 0.7543412531848611 0.7573205041132614 0.7602760438107753 0.7632078331871522 0.7661158380780922 0.7690000291847576 0.7718603820124535 0.7746968768085097 0.7775094984994437 0.780298236627413 0.7830630852860128 0.785804043055442 0.7885211129371011 0.7912143022876843 0.7938836227527415 0.7965290901997681 0.7991507246509828 0.801748550215591 0.8043225950217936 0.8068728911485007 0.8093994745567404 0.8119023850208349 0.8143816660594475 0.8168373648663951 0.819269532241383 0.8216782225206355 0.8240634935074679 0.8264254064028501 0.8287640257359327 0.8310794192946638 0.8333716580564259 0.8356408161187977 0.8378869706304571 0.8401102017221702 0.8423105924380326 0.8444882286668841 0.8466431990739625 0.8487755950327958 0.8508855105574287 0.8529730422348983 0.8550382891580837 0.8570813528588479 0.8591023372416906 0.8611013485175729 0.8630784951383801 0.8650338877317377 0.8669676390361772 0.8688798638369808 0.8707706789023518 0.8726402029201473 0.8744885564351821 0.8763158617869857 0.8781222430481879 0.8799078259634507 0.8816727378889916 0.8834171077326783 0.8851410658947801 0.8868447442093007 0.888528275885988 0.8901917954529583 0.8918354386999869 0.8934593426224734 0.8950636453660615 0.8966484861720009 0.8982140053231131 0.8997603440905473 0.9012876446811586 0.9027960501857293 0.9042857045277224 0.9057567524129566 0.9072093392798966 0.9086436112507005 0.9100597150830295 0.9114577981225863 0.9128380082564198 0.9142004938669497 0.9155454037867489 0.9168728872541588 0.9181830938695198 0.9194761735522624 0.920752276498792 0.9220115531409505 0.9232541541055055 0.9244802301741316 0.9256899322443397 0.9268834112910836 0.9280608183291262 0.9292223043761607 0.9303680204167234 0.931498117366806 0.9326127460392207 0.9337120571097615 0.934796201084016 0.9358653282650297 0.9369195887215864 0.9379591322573148 0.938984108380462 0.9399946662744031 0.9409909547688736 0.9419731223119151 0.9429413169425427 0.943895686264027 0.9448363774180186 0.9457635370592448 0.9466773113309077 0.9475778458408052 0.9484652856380967 0.9493397751907277 0.9502014583635184 0.951050478396902 0.951886977886327 0.9527110987622727 0.9535229822708912 0.954322768955297 0.9551105986374693 0.9558866104007612 0.9566509425729685 0.9574037327100718 0.958145117580504 0.958875233150004 0.9595942145670681 0.9603021961489437 0.9609993113681718 0.9616856928396962 0.9623614723085038 0.9630267806377675 0.9636817477975752 0.9643265028541176 0.9649611739593885 0.9655858883414139 0.9662007722949295 0.9668059511726098 0.9674015493766575 0.9679876903509709 

==> figures/data_30phases.pdf.diffs.txt <==
47.83918068976142 0.4027595312029042 0.34226061908144373 0.10171653749263354 -0.1288723138265664 -0.44950552371867536 -2.050182669920003 -3.680903319362257 -5.531667028497257 -6.042473343595345 -7.613321801075872 -9.45421192781396 -10.525143241456608 -9.286115250744881 -9.377127455833667 -7.098179348597567 -6.309270412963552 -4.670400125217977 -2.9315679543281736 -1.9927733622594923 -1.09401580428784 -0.5252947293127641 -0.3066095801816271 -0.027959793983356462 0.1606551976236048 0.20923596811328604 0.1677830957840909 0.2362971634505162 0.25477875814441386 0.303228470814354 0.3216468960275831 0.37003463167551987 0.29839227868133644 0.35672044071439757 0.3150197238977359 0.3632907365322291 0.3415340888120455 0.32975039255301875 0.3479402609158577 0.3661043081409687 0.3542431492816078 0.34235739994140646 0.35044767602072646 0.3585145934592693 0.3465587679889581 0.3445808148882401 0.36258134874227466 0.36056098320288443 0.33852033076033905 0.3564600025159015 0.3543806079513656 0.3422827547190699 0.3401670484211583 0.3480340924053138 0.3458844875529943 0.333718832084795 0.3315377213637949 0.3193417476973992 0.307131500166713 0.3049075644263044 0.33267052254101204 0.33042095280728656 0.318159429592213 0.30588652316291265 0.30360279953424163 0.32130882031711216 0.30900514256676503 0.30669231864342006 0.3043708960693725 0.3120414173990782 0.30970442008939614 0.3073604363771243 0.29500999315165144 0.30265361185232154 0.300291808349773 0.27792509284002564 0.29555396975139425 0.28317893763769586 0.2908004890940008 0.2884191106665379 0.2660352827695833 0.2836494796056188 0.2812621690933992 0.27887381279693146 0.2764848658599717 0.26409577694292974 0.27170698816590955 0.26931893505831583 0.266932046505719 0.25454674470266614 0.25216344512146716 0.25978255646081916 0.2574044806202602 0.22502961267071298 0.24265834082397575 0.23029104640944764 0.2479281038612613 0.2455698806947626 0.23321673749877592 0.2308690279252512 0.23852709868323885 0.22619128953822454 0.23386193330825478 0.23153935587311159 0.21922387617621109 0.22691580623718233 0.22461545116594372 0.21232310917130848 0.22003907158624214 0.2177636228851476 0.21549704070783493 0.21323959588332997 0.21099155246329104 0.20875316774696673 0.20652469231853265 0.2043063700764236 0.20209843828427054 0.1999011275882312 0.19771466208071686 0.1955392593357641 0.19337513044395127 0.19122248008035525 0.1890815065371032 0.16695240177955206 0.1848353515034762 0.1827305351803643 0.1806381261202139 0.17855829152628733 0.16649119255408573 0.1644369843686766 0.17239581621018019 0.17036783145205625 0.16835316766873332 0.16635195669703062 0.16436432470285922 0.16239039224864582 0.16043027435881374 0.1584840805939347 0.1565519151112249 0.15463387674341522 0.14273005906113578 0.15084055045706535 0.14896543419931074 0.13710478852341224 0.14525868669399422 0.14342719708039242 0.1416103832329041 0.12980830395568077 0.13802101338334927 0.13624856105298733 0.13449099197991865 0.13274834674099623 0.12102066153609758 0.1193079682742626 0.1276102946529578 0.12592766421585244 0.1242600964554974 0.12260760686261252 0.12097020702080963 0.11934790467439393 0.11774070380425883 0.11614860470344768 0.11457160405626832 0.1130096950082593 0.11146286724147414 0.10993110705407316 0.10841439742544923 0.10691271810137071 0.10542604565567659 0.10395435357283267 0.10249761231472254 0.10105578939411108 0.09962884944705319 0.09821675430414789 0.09681946306275835 0.09543693214842941 0.09406911539916463 0.09271596412261385 0.09137742716629482 0.0900534509897466 0.0887439797291556 0.08744895526309193 0.08616831727907837 0.08490200333836073 0.08364994894249911 0.08241208759456331 0.08118835086184939 0.07997866844058343 0.07878296821722808 0.0776011763291895 0.07643321722072827 0.07527901371033874 0.06413848704321934 0.07301155694999784 0.07189814170640574 0.0707981581875683 0.0697115219228106 0.06863814715243333 0.06757794688075913 0.0665308329263703 0.06549671598077289 0.06447550565423787 0.06346711052709342 0.0624714382025382 0.06148839535156103 0.06051788776803013 0.049559820404765365 0.05861409743134205

==> figures/data_30phases.pdf.error.txt <==
1.7819118997395484


==> figures/data_30phases.pdf.errorlin.txt <==
1.6521242732673258


==> figures/data_30phases.pdf.txt <==
47.83918068976142 0.4227595312029042 0.42226061908144374 0.4217165374926335 0.42112768617343366 0.4204944762813245 0.4198173300799968 0.41909668063774275 0.41833297150274396 0.41752665640465425 0.4166781989241253 0.41578807218604075 0.41485675854339155 0.4138847492551223 0.4128725441663317 0.4118206514024281 0.41072958703645135 0.4095998747820295 0.4084320456718249 0.4072266377404987 0.40598419571216127 0.4047052706872445 0.4033904198183724 0.4020402060166406 0.4006551976236006 0.3992359681132873 0.39778309578408777 0.3962971634505208 0.39477875814440955 0.3932284708143552 0.3916468960275865 0.39003463167551766 0.38839227868133763 0.38672044071439426 0.3850197238977393 0.3832907365322269 0.3815340888120522 0.37975039255301324 0.3779402609158544 0.3761043081409787 0.3742431492816056 0.37235739994140316 0.37044767602072426 0.3685145934592682 0.366558767988967 0.3645808148882379 0.36258134874227466 0.36056098320288443 0.35852033076033685 0.3564600025159015 0.3543806079513656 0.3522827547190688 0.3501670484211572 0.3480340924053138 0.3458844875529943 0.3437188320847939 0.3415377213637938 0.3393417476974081 0.3371315001667097 0.3349075644263011 0.33267052254101204 0.33042095280728656 0.3281594295922119 0.32588652316291045 0.32360279953425053 0.32130882031711216 0.31900514256676393 0.31669231864341896 0.3143708960693714 0.3120414173990782 0.30970442008939614 0.3073604363771243 0.30500999315165034 0.30265361185232154 0.300291808349773 0.29792509284002344 0.29555396975139425 0.29317893763769476 0.2908004890940008 0.2884191106665379 0.2860352827695922 0.2836494796056188 0.2812621690933992 0.27887381279693146 0.2764848658599717 0.27409577694292864 0.27170698816590955 0.26931893505831583 0.266932046505719 0.26454674470266504 0.26216344512146605 0.25978255646081916 0.2574044806202602 0.25502961267070967 0.25265834082397465 0.25029104640944544 0.2479281038612613 0.2455698806947626 0.24321673749878592 0.2408690279252501 0.23852709868323885 0.23619128953822344 0.23386193330825478 0.23153935587311159 0.22922387617620998 0.22691580623718233 0.22461545116594372 0.22232310917130738 0.22003907158624214 0.2177636228851476 0.21549704070783493 0.21323959588332997 0.21099155246329104 0.20875316774696673 0.20652469231853265 0.2043063700764236 0.20209843828427054 0.1999011275882312 0.19771466208071686 0.1955392593357641 0.19337513044395127 0.19122248008035525 0.1890815065371032 0.18695240177954986 0.1848353515034762 0.1827305351803643 0.1806381261202139 0.17855829152628733 0.17649119255408463 0.1744369843686755 0.17239581621018019 0.17036783145205625 0.16835316766873332 0.16635195669703062 0.16436432470285922 0.16239039224864582 0.16043027435881374 0.1584840805939347 0.1565519151112249 0.15463387674341522 0.15273005906113468 0.15084055045706535 0.14896543419931074 0.14710478852342224 0.14525868669399422 0.14342719708039242 0.1416103832329041 0.13980830395567967 0.13802101338334927 0.13624856105298733 0.13449099197991865 0.13274834674099623 0.13102066153609648 0.1293079682742615 0.1276102946529578 0.12592766421585244 0.1242600964554974 0.12260760686261252 0.12097020702080963 0.11934790467439393 0.11774070380425883 0.11614860470344768 0.11457160405626832 0.1130096950082593 0.11146286724147414 0.10993110705407316 0.10841439742544923 0.10691271810137071 0.10542604565567659 0.10395435357283267 0.10249761231472254 0.10105578939411108 0.09962884944705319 0.09821675430414789 0.09681946306275835 0.09543693214842941 0.09406911539916463 0.09271596412261385 0.09137742716629482 0.0900534509897466 0.0887439797291556 0.08744895526309193 0.08616831727907837 0.08490200333836073 0.08364994894249911 0.08241208759456331 0.08118835086184939 0.07997866844058343 0.07878296821722808 0.0776011763291895 0.07643321722072827 0.07527901371033874 0.07413848704321824 0.07301155694999784 0.07189814170640574 0.0707981581875683 0.0697115219228106 0.06863814715243333 0.06757794688075913 0.0665308329263703 0.06549671598077289 0.06447550565423787 0.06346711052709342 0.0624714382025382 0.06148839535156103 0.06051788776803013 0.05955982040476426 0.05861409743134205

==> figures/data_30phases.results.txt <==
T	Result
4.055	0.4783918068976142
4.0649999999999995	0.4826194022096432
4.074999999999999	0.48684200840045766
4.085	0.491059173775384
4.095	0.49527045063711833
4.1049999999999995	0.4994753953999316
4.114999999999999	0.5036735687007315
4.125	0.507864535507109
4.135	0.5120478652221364
4.145	0.516223131786183
4.154999999999999	0.5203899137754242
4.165	0.5245477944972846
4.175	0.5286963620827185
4.185	0.5328352095752698
4.194999999999999	0.5369639350169331
4.205	0.5410821415309574
4.215	0.5451894374013219
4.225	0.5492854361491422
4.234999999999999	0.5533697566058604
4.245	0.5574420229832654
4.255	0.561501864940387
4.265	0.5655489176472595
4.2749999999999995	0.5695828218454432
4.285	0.5736032239056096
4.295	0.5776097758818456
4.305	0.5816021355629785
4.3149999999999995	0.5855799665208193
4.324999999999999	0.5895429381553245
4.335	0.5934907257367686
4.345	0.5974230104449122
4.3549999999999995	0.6013394794051881
4.364999999999999	0.6052398257219432
4.375	0.6091237485087566
4.385	0.6129909529159006
4.395	0.616841150154878
4.404999999999999	0.6206740575202002
4.415	0.6244893984083207
4.425	0.6282869023338509
4.435	0.6320663049430094
4.444999999999999	0.6358273480244192
4.455	0.6395697795172353
4.465	0.6432933535166493
4.475	0.6469978302768565
4.484999999999999	0.6506829762114492
4.495	0.6543485638913389
4.505	0.6579943720402213
4.515	0.661620185527644
4.5249999999999995	0.6652257953596729
4.535	0.6688109986672762
4.545	0.6723755986924352
4.555	0.6759194047719489
4.5649999999999995	0.6794422323191396
4.574999999999999	0.6829439028033512
4.585	0.6864242437274043
4.595	0.6898830886029342
4.6049999999999995	0.6933202769237822
4.615	0.6967356541374201
4.625	0.7001290716143942
4.635	0.7035003866160613
4.645	0.7068494622603243
4.654999999999999	0.7101761674857344
4.665	0.7134803770138073
4.675	0.7167619713097294
4.685	0.7200208365413585
4.694999999999999	0.723256864536701
4.705	0.7264699527398721
4.715	0.7296600041655398
4.725	0.732826927351974
4.734999999999999	0.7359706363126677
4.745	0.7390910504866585
4.755	0.7421880946875524
4.765	0.7452616990513237
4.7749999999999995	0.7483117989828402
4.785	0.7513383351013634
4.795	0.7543412531848611
4.805	0.7573205041132614
4.8149999999999995	0.7602760438107753
4.824999999999999	0.7632078331871522
4.835	0.7661158380780922
4.845	0.7690000291847576
4.8549999999999995	0.7718603820124535
4.865	0.7746968768085097
4.875	0.7775094984994437
4.885	0.780298236627413
4.895	0.7830630852860128
4.904999999999999	0.785804043055442
4.915	0.7885211129371011
4.925	0.7912143022876843
4.935	0.7938836227527415
4.944999999999999	0.7965290901997681
4.955	0.7991507246509828
4.965	0.801748550215591
4.975	0.8043225950217936
4.984999999999999	0.8068728911485007
4.995	0.8093994745567404
5.005	0.8119023850208349
5.015	0.8143816660594475
5.0249999999999995	0.8168373648663951
5.035	0.819269532241383
5.045	0.8216782225206355
5.055	0.8240634935074679
5.0649999999999995	0.8264254064028501
5.074999999999999	0.8287640257359327
5.085	0.8310794192946638
5.095	0.8333716580564259
5.1049999999999995	0.8356408161187977
5.115	0.8378869706304571
5.125	0.8401102017221702
5.135	0.8423105924380326
5.145	0.8444882286668841
5.154999999999999	0.8466431990739625
5.165	0.8487755950327958
5.175	0.8508855105574287
5.185	0.8529730422348983
5.195	0.8550382891580837
5.205	0.8570813528588479
5.215	0.8591023372416906
5.225	0.8611013485175729
5.234999999999999	0.8630784951383801
5.244999999999999	0.8650338877317377
5.255	0.8669676390361772
5.265	0.8688798638369808
5.2749999999999995	0.8707706789023518
5.285	0.8726402029201473
5.295	0.8744885564351821
5.305	0.8763158617869857
5.3149999999999995	0.8781222430481879
5.324999999999999	0.8799078259634507
5.335	0.8816727378889916
5.345	0.8834171077326783
5.3549999999999995	0.8851410658947801
5.365	0.8868447442093007
5.375	0.888528275885988
5.385	0.8901917954529583
5.395	0.8918354386999869
5.404999999999999	0.8934593426224734
5.415	0.8950636453660615
5.425	0.8966484861720009
5.435	0.8982140053231131
5.445	0.8997603440905473
5.455	0.9012876446811586
5.465	0.9027960501857293
5.475	0.9042857045277224
5.484999999999999	0.9057567524129566
5.494999999999999	0.9072093392798966
5.505	0.9086436112507005
5.515	0.9100597150830295
5.5249999999999995	0.9114577981225863
5.535	0.9128380082564198
5.545	0.9142004938669497
5.555	0.9155454037867489
5.5649999999999995	0.9168728872541588
5.574999999999999	0.9181830938695198
5.585	0.9194761735522624
5.595	0.920752276498792
5.6049999999999995	0.9220115531409505
5.615	0.9232541541055055
5.625	0.9244802301741316
5.635	0.9256899322443397
5.645	0.9268834112910836
5.654999999999999	0.9280608183291262
5.665	0.9292223043761607
5.675	0.9303680204167234
5.685	0.931498117366806
5.695	0.9326127460392207
5.705	0.9337120571097615
5.715	0.934796201084016
5.725	0.9358653282650297
5.734999999999999	0.9369195887215864
5.744999999999999	0.9379591322573148
5.755	0.938984108380462
5.765	0.9399946662744031
5.7749999999999995	0.9409909547688736
5.785	0.9419731223119151
5.795	0.9429413169425427
5.805	0.943895686264027
5.8149999999999995	0.9448363774180186
5.824999999999999	0.9457635370592448
5.835	0.9466773113309077
5.845	0.9475778458408052
5.8549999999999995	0.9484652856380967
5.865	0.9493397751907277
5.875	0.9502014583635184
5.885	0.951050478396902
5.895	0.951886977886327
5.904999999999999	0.9527110987622727
5.915	0.9535229822708912
5.925	0.954322768955297
5.935	0.9551105986374693
5.945	0.9558866104007612
5.955	0.9566509425729685
5.965	0.9574037327100718
5.975	0.958145117580504
5.984999999999999	0.958875233150004
5.994999999999999	0.9595942145670681
6.005	0.9603021961489437
6.015	0.9609993113681718
6.0249999999999995	0.9616856928396962
6.035	0.9623614723085038
6.045	0.9630267806377675
6.055	0.9636817477975752
6.0649999999999995	0.9643265028541176
6.074999999999999	0.9649611739593885
6.085	0.9655858883414139
6.095	0.9662007722949295
6.1049999999999995	0.9668059511726098
6.115	0.9674015493766575
6.125	0.9679876903509709


==> figures/tikz_cdf-errormax-4.05.txt <==
5	0.18089720738513193
10	0.054639884019438256
15	0.04036140016816547
20	0.032988402722023746
25	0.01224768571236834
30	0.012023365257057494
35	0.011518535626610982
40	0.012091515965571231
45	0.01199700606273224
50	0.01187723683231423
55	0.011109126940402447
60	0.010847683555981535
65	0.011106886172590813
70	0.010807927187600375
75	0.010407975166933703
80	0.010741360306933623
85	0.01008726008970462
90	0.009917579277482269
95	0.00984669293706475
100	0.01073298278269208
105	0.009429352912645017
110	0.009335248747053715
115	0.009405606786150655
120	0.008911561785411193
125	0.008885445082687182
130	0.008717698159932286
135	0.007237815633519329
140	0.009342860765788052
145	0.008825184386193063
150	0.008560753143955435
155	0.01180379533133502
160	0.008741760467874449
165	0.009132596065228427
170	0.009327491145141309
175	0.008758098024971073
180	0.007899260733322588
185	0.009062534405073652
190	0.007633799872442282
195	0.007864064311988939
200	0.007198101418365188
205	0.010824850329707814
210	0.008201376869446442
215	0.006017536400614643
220	0.006676948390737958
225	0.00762124598865932
230	0.006442812526274544
235	0.010201485066479887
240	0.006792125205420163
245	0.008896938901950535
250	0.00729878931323702
255	0.006879700443916059
260	0.006025053536820368
265	0.006515526031312335
270	0.0064840977502735875
275	0.006080999181099944
280	0.00594714387870765
285	0.008976670784928031
290	0.009122403942824264
295	0.005992564096090391
300	0.005675649571311947
305	0.006427673902598352
310	0.0065145236222446945
315	0.005464156456863267
320	0.006647177825311323
325	0.007768405667979317
330	0.006072579932839495
335	0.007310439734530605
340	0.00614227041562887
345	0.005574311055177361
350	0.008802985082630221
355	0.005084883096926562
360	0.005964417639023667
365	0.007333469586064512
370	0.005001779345463753
375	0.006839424983189013
380	0.006315969568413071
385	0.005610968768186675
390	0.0050086255416775805
395	0.0047675741531909566
400	0.00551252855082196
405	0.005574332781693281
410	0.00555449245759454
415	0.006470786700300102
420	0.005506984240394641
425	0.0055092611040531425
430	0.006900283201887403
435	0.006436799966840434
440	0.005954209639584596
445	0.0072681775783781655
450	0.005602331076217326
455	0.008814370516851855
460	0.005341673531504165
465	0.004864706592107915
470	0.005402597440361201
475	0.0048958772211147306
480	0.006915443305419489
485	0.004678526860974586
490	0.005897724107945201
495	0.006396533971527951
500	0.004228237858335926
505	0.0061838060449807
510	0.003949121108923315
515	0.004794773636598082
520	0.004865985626361202
525	0.0063303647051888845
530	0.003584127575647078
535	0.0037790637033496832
540	0.006707642897379462
545	0.006491463000172004
550	0.005783184365529048
555	0.005426889992830808
560	0.003943989741940324
565	0.005506102254091982
570	0.007206904702605266
575	0.003197443648856768
580	0.005230836893657442
585	0.0051269225033248045
590	0.0039868488617570835
595	0.0055545940745994615
600	0.004091926920791189
605	0.0043611155651556155
610	0.0052190306760567795
615	0.003755920740398211
620	0.003840254065584331
625	0.006447096324659202
630	0.0061828908288197315
635	0.005538186171791137
640	0.004154258351634632
645	0.0040321236174989394
650	0.007073182729374239
655	0.006660822982656023
660	0.005021603017645981
665	0.00703921845235711
670	0.003972973808682556
675	0.004007733119316348
680	0.0033429298649116923
685	0.004848820013356278
690	0.0035498121969671503
695	0.0037126560756916005
700	0.004699203360608473
705	0.004667199338424216
710	0.0038511347292654596
715	0.008038511053303748
720	0.004509557177571677
725	0.0051718437398806105
730	0.0049526311490406955
735	0.004248654048856659
740	0.0033231867105851798
745	0.005133697791919967
750	0.003679293139517509
755	0.0034265288640088487
760	0.0038441592541203773
765	0.0036333846950628024
770	0.003312668494400192
775	0.004233170009276588
780	0.004933758894402285
785	0.003457468204417391
790	0.003475175681215803
795	0.0061407011324921545
800	0.004099561868537105
805	0.0033831660899863447
810	0.003639924847492204
815	0.0037746227487430173
820	0.004777986119492372
825	0.0035321108615524177
830	0.0051546621005074955
835	0.008329571823534943
840	0.005959418507157643
845	0.005489751810051624
850	0.008451473680095467
855	0.004518122671167413
860	0.006041246303267855
865	0.007175463225442824
870	0.005008264872334439
875	0.006091704297572942
880	0.0042885801716157634
885	0.005950768577916751
890	0.005140605062044973
895	0.005230205864195439
900	0.003754492035981563
905	0.00940510826177865
910	0.007657154169910363
915	0.0035904727257939917
920	0.0030002941832949007
925	0.005143916090037615
930	0.004603650017527286
935	0.004249508445296674
940	0.007418706872960604
945	0.0054677208878614325
950	0.010619619671814823
955	0.012534035696679602
960	0.012243931703934341
965	0.004798014724082894
970	0.01964210814230974
975	0.0039066773375633496
980	0.009670792143649631
985	0.006398361148146181
990	0.006284292335442226
995	0.007519068945756102
1000	0.005631742614113477


==> figures/tikz_cdf-errormax.txt <==
5	0.55888388470083
10	0.5179346012277704
15	0.5095019512770905
20	0.5104184009176492
25	0.49843317968156675
30	0.486859173775384
35	0.483528320899586
40	0.4673338154059395
45	0.47885264885680606
50	0.4681987048694851
55	0.467705974626101
60	0.46449393931041427
65	0.4652225510552138
70	0.4601308332881686
75	0.45736698814603677
80	0.4618384506644068
85	0.4559710223566343
90	0.45302803927186247
95	0.4539190658691595
100	0.4482000205215869
105	0.4452364857172088
110	0.4439725490640646
115	0.44611119871521515
120	0.4444143219340992
125	0.44049690663067825
130	0.4389214287573618
135	0.43783373052059343
140	0.43446949504085697
145	0.43085364378515445
150	0.4285517453822323
155	0.43194852798643946
160	0.4317758755884903
165	0.43310780727817677
170	0.42783753886372766
175	0.41672199844411295
180	0.42528732678525694
185	0.42847474238594285
190	0.4285470098230978
195	0.40629507779244545
200	0.417400374165394
205	0.42094831360015883
210	0.4207220810841835
215	0.4168009486629719
220	0.4168672974876585
225	0.4148517572592032
230	0.41679252092815655
235	0.4169746754439271
240	0.3933937553997443
245	0.4137481992502473
250	0.415154871457151
255	0.4107443190230742
260	0.41427421778312123
265	0.40512524640114245
270	0.4076439958449154
275	0.40740949138965354
280	0.4106594953490038
285	0.40798285711731874
290	0.3967652960248994
295	0.4092563836311942
300	0.4028947633849497
305	0.406483976292634
310	0.40660225929358895
315	0.4058482213548188
320	0.4001995269369726
325	0.3987633133811255
330	0.4016405847844915
335	0.3971526967850795
340	0.4021395709780511
345	0.4000548617114261
350	0.3971529071341453
355	0.40137930666277966
360	0.39428163319156184
365	0.39402770159718414
370	0.39770747791609296
375	0.3924736566206155
380	0.39238398343084235
385	0.39480663827299944
390	0.39549254998884875
395	0.39678901013339585
400	0.3961780559921627
405	0.3935768150577762
410	0.39166871141022586
415	0.3901689683172048
420	0.3863498441531821
425	0.38702612274636894
430	0.3885092162515139
435	0.3851975341053777
440	0.3858824243136191
445	0.3890819927371918
450	0.38097037893484653
455	0.38968427453242926
460	0.3791955756931741
465	0.3839293810672858
470	0.3835832938169429
475	0.384390762366126
480	0.38481315061233745
485	0.3792195071656339
490	0.3818855881623605
495	0.3620777828927273
500	0.3761488941994978
505	0.3821213441349389
510	0.37672202790232756
515	0.37558050590368586
520	0.38107138535796636
525	0.37762690675661326
530	0.3760440246229989
535	0.37923350132289235
540	0.38002693082635464
545	0.3779868422653534
550	0.37564578011926486
555	0.3729734680528046
560	0.37687467165123134
565	0.3764825943971394
570	0.3708098895880073
575	0.3749876841586425
580	0.37200387558365466
585	0.37071641377219233
590	0.37185210714826
595	0.3725474691558833
600	0.370866226832992
605	0.3723617253395528
610	0.3699257393842047
615	0.35616215449173794
620	0.37026112941008094
625	0.3635855922073703
630	0.3640034060852376
635	0.3700841660718345
640	0.3545788585703926
645	0.3674159776837286
650	0.3612312673690886
655	0.3717986761415114
660	0.36085631300551824
665	0.3570265249614788
670	0.36597496759336945
675	0.35505054182272433
680	0.36322255859289476
685	0.35653525970208966
690	0.35395073324481907
695	0.36320398807732135
700	0.3613711484312149
705	0.35931403357659497
710	0.35627494662339465
715	0.3592061261383023
720	0.3517159052477353
725	0.35259982878966933
730	0.35749012211786513
735	0.3593423024698347
740	0.34948310210539557
745	0.35006957674356376
750	0.35231378690558157
755	0.35652802339164247
760	0.3465478778746558
765	0.3484143922724501
770	0.35660193383730354
775	0.35441516159676245
780	0.34248924408782266
785	0.3456040786282071
790	0.3446639159069137
795	0.34645177656112247
800	0.35240069421051734
805	0.3527773195164452
810	0.3531575597945614
815	0.3436766367277816
820	0.3521039040385141
825	0.3531352809511198
830	0.35134419046848653
835	0.3496051876027476
840	0.35236809154550075
845	0.35010085064599716
850	0.342526372806118
855	0.3442245011356495
860	0.3388492048014603
865	0.3387823544242555
870	0.3430921861925902
875	0.34679806908136135
880	0.3499008593729367
885	0.3446777055700053
890	0.33553274054780724
895	0.34551361266613456
900	0.34823232399431225
905	0.3459540380049394
910	0.34621397244966035
915	0.3439067811951919
920	0.34608263375011405
925	0.33755408557053646
930	0.34137319255182674
935	0.34347640147970915
940	0.34210095800482776
945	0.3325198179187856
950	0.3325989223630538
955	0.34017840981486847
960	0.3317534862019661
965	0.34049201846965804
970	0.34058774962640115
975	0.33941864047337045
980	0.3383082084196838
985	0.34138779760258886
990	0.3406935513653335
995	0.3404568939512369
1000	0.34012094944753746


==> figures/tikz_data.pdf.txt <==
0	0.0
.01	0.0
.02	0.0
.03	0.0
.04	0.0
.05	0.0
.06	0.0
.07	0.0
.08	0.0
.09	0.0
.10	0.0
.11	0.0
.12	0.0
.13	0.0
.14	0.0
.15	0.0
.16	0.0
.17	0.0
.18	0.0
.19	0.0
.20	0.0
.21	0.0
.22	0.0
.23	0.0
.24	0.0
.25	0.0
.26	0.0
.27	0.0
.28	0.0
.29	0.0
.30	0.0
.31	0.0
.32	0.0
.33	0.0
.34	0.0
.35	0.0
.36	0.0
.37	0.0
.38	0.0
.39	0.0
.40	0.0
.41	0.0
.42	0.0
.43	0.0
.44	0.0
.45	0.0
.46	0.0
.47	0.0
.48	0.0
.49	0.0
.50	0.0
.51	0.0
.52	0.0
.53	0.0
.54	0.0
.55	0.0
.56	0.0
.57	0.0
.58	0.0
.59	0.0
.60	0.0
.61	0.0
.62	0.0
.63	0.0
.64	0.0
.65	0.0
.66	0.0
.67	0.0
.68	0.0
.69	0.0
.70	0.0
.71	0.0
.72	0.0
.73	0.0
.74	0.0
.75	0.0
.76	0.0
.77	0.0
.78	0.0
.79	0.0
.80	0.0
.81	0.0
.82	0.0
.83	0.0
.84	0.0
.85	0.0
.86	0.0
.87	0.0
.88	0.0
.89	0.0
.90	0.0
.91	0.0
.92	0.0
.93	0.0
.94	0.0
.95	0.0
.96	0.0
.97	0.0
.98	0.0
.99	0.0
1.00	0.0
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0
1.10	0.0
1.11	0.0
1.12	0.0
1.13	0.0
1.14	0.0
1.15	0.0
1.16	0.0
1.17	0.0
1.18	0.0
1.19	0.0
1.20	0.0
1.21	0.0
1.22	0.0
1.23	0.0
1.24	0.0
1.25	0.0
1.26	0.0
1.27	0.0
1.28	0.0
1.29	0.0
1.30	0.0
1.31	0.0
1.32	0.0
1.33	0.0
1.34	0.0
1.35	0.0
1.36	0.0
1.37	0.0
1.38	0.0
1.39	0.0
1.40	0.0
1.41	0.0
1.42	0.0
1.43	0.0
1.44	0.0
1.45	0.0
1.46	0.0
1.47	0.0
1.48	0.0
1.49	0.0
1.50	0.0
1.51	0.0
1.52	0.0
1.53	0.0
1.54	0.0
1.55	0.0
1.56	0.0
1.57	0.0
1.58	0.0
1.59	0.0
1.60	0.0
1.61	0.0
1.62	0.0
1.63	0.0
1.64	0.0
1.65	0.0
1.66	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.70	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.80	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.88	0.0
1.89	0.0
1.90	0.0
1.91	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.00	0.0
2.01	0.0
2.02	0.0
2.03	0.0
2.04	0.0
2.05	0.0
2.06	0.0
2.07	0.0
2.08	0.0
2.09	0.0
2.10	0.0
2.11	0.0
2.12	0.0
2.13	0.0
2.14	0.0
2.15	0.0
2.16	0.0
2.17	0.0
2.18	0.0
2.19	0.0
2.20	0.0
2.21	0.0
2.22	0.0
2.23	0.0
2.24	0.0
2.25	0.0
2.26	0.0
2.27	0.0
2.28	0.0
2.29	0.0
2.30	0.0
2.31	0.0
2.32	0.0
2.33	0.0
2.34	0.0
2.35	0.0
2.36	0.0
2.37	0.0
2.38	0.0
2.39	0.0
2.40	0.0
2.41	0.0
2.42	0.0
2.43	0.0
2.44	0.0
2.45	0.0
2.46	0.0
2.47	0.0
2.48	0.0
2.49	0.0
2.50	0.0
2.51	0.0
2.52	0.0
2.53	0.0
2.54	0.0
2.55	0.0
2.56	0.0
2.57	0.0
2.58	0.0
2.59	0.0
2.60	0.0
2.61	0.0
2.62	0.0
2.63	0.0
2.64	0.0
2.65	0.0
2.66	0.0
2.67	0.0
2.68	0.0
2.69	0.0
2.70	0.0
2.71	0.0
2.72	0.0
2.73	0.0
2.74	0.0
2.75	0.0
2.76	0.0
2.77	0.0
2.78	0.0
2.79	0.0
2.80	0.0
2.81	0.0
2.82	0.0
2.83	0.0
2.84	0.0
2.85	0.0
2.86	0.0
2.87	0.0
2.88	0.0
2.89	0.0
2.90	0.0
2.91	0.0
2.92	0.0
2.93	0.0
2.94	0.0
2.95	0.0
2.96	0.0
2.97	0.0
2.98	0.0
2.99	0.0
3.00	0.0
3.01	0.0
3.02	0.0
3.03	0.0
3.04	0.0
3.05	0.0
3.06	0.0
3.07	0.0
3.08	0.0
3.09	0.0
3.10	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.0
3.15	0.0
3.16	0.0
3.17	0.0
3.18	0.0
3.19	0.0
3.20	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.26	0.0
3.27	0.0
3.28	0.0
3.29	0.0
3.30	0.0
3.31	0.0
3.32	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.40	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.50	0.0
3.51	0.0
3.52	0.0
3.53	0.0
3.54	0.0
3.55	0.0
3.56	0.0
3.57	0.0
3.58	0.0
3.59	0.0
3.60	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.70	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.76	0.0
3.77	0.0
3.78	0.0
3.79	0.0
3.80	0.0
3.81	0.0
3.82	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.90	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.00	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	0.0
4.05	0.0
4.06	0.02
4.07	0.08
4.08	0.31999999999999995
4.09	0.55
4.10	0.8699999999999999
4.11	2.4699999999999998
4.12	4.1
4.13	5.950000000000001
4.14	6.459999999999999
4.15	8.029999999999998
4.16	9.870000000000001
4.17	10.94
4.18	9.700000000000003
4.19	9.79
4.20	7.5099999999999945
4.21	6.720000000000003
4.22	5.080000000000006
4.23	3.3399999999999985
4.24	2.399999999999991
4.25	1.5000000000000013
4.26	0.9300000000000086
4.27	0.7099999999999995
4.28	0.42999999999999705
4.29	0.23999999999999577
4.30	0.19000000000000128
4.31	0.22999999999999687
4.32	0.16000000000000458
4.33	0.13999999999999568
4.34	0.09000000000000119
4.35	0.07000000000000339
4.36	0.019999999999997797
4.37	0.09000000000000119
4.38	0.029999999999996696
4.39	0.07000000000000339
4.40	0.019999999999997797
4.41	0.0400000000000067
4.42	0.04999999999999449
4.43	0.029999999999996696
4.44	0.010000000000010001
4.45	0.019999999999997797
4.46	0.029999999999996696
4.47	0.019999999999997797
4.48	0.009999999999998899
4.49	0.0200000000000089
4.50	0.019999999999997797
4.51	0.0
4.52	0.0
4.53	0.019999999999997797
4.54	0.0
4.55	0.0
4.56	0.009999999999998899
4.57	0.009999999999998899
4.58	0.0
4.59	0.0
4.60	0.009999999999998899
4.61	0.009999999999998899
4.62	0.0200000000000089
4.63	0.029999999999996696
4.64	0.029999999999996696
4.65	0.0
4.66	0.0
4.67	0.009999999999998899
4.68	0.019999999999997797
4.69	0.0200000000000089
4.70	0.0
4.71	0.009999999999998899
4.72	0.009999999999998899
4.73	0.009999999999998899
4.74	0.0
4.75	0.0
4.76	0.0
4.77	0.009999999999998899
4.78	0.0
4.79	0.0
4.80	0.019999999999997797
4.81	0.0
4.82	0.009999999999998899
4.83	0.0
4.84	0.0
4.85	0.0200000000000089
4.86	0.0
4.87	0.0
4.88	0.0
4.89	0.0
4.90	0.009999999999998899
4.91	0.0
4.92	0.0
4.93	0.0
4.94	0.009999999999998899
4.95	0.009999999999998899
4.96	0.0
4.97	0.0
4.98	0.029999999999996696
4.99	0.009999999999998899
5.00	0.019999999999997797
5.01	0.0
5.02	0.0
5.03	0.010000000000010001
5.04	0.009999999999998899
5.05	0.0
5.06	0.009999999999998899
5.07	0.0
5.08	0.0
5.09	0.009999999999998899
5.10	0.0
5.11	0.0
5.12	0.009999999999998899
5.13	0.0
5.14	0.0
5.15	0.0
5.16	0.0
5.17	0.0
5.18	0.0
5.19	0.0
5.20	0.0
5.21	0.0
5.22	0.0
5.23	0.0
5.24	0.0
5.25	0.0
5.26	0.0
5.27	0.0
5.28	0.019999999999997797
5.29	0.0
5.30	0.0
5.31	0.0
5.32	0.0
5.33	0.009999999999998899
5.34	0.009999999999998899
5.35	0.0
5.36	0.0
5.37	0.0
5.38	0.0
5.39	0.0
5.40	0.0
5.41	0.0
5.42	0.0
5.43	0.0
5.44	0.0
5.45	0.009999999999998899
5.46	0.0
5.47	0.0
5.48	0.010000000000010001
5.49	0.0
5.50	0.0
5.51	0.0
5.52	0.009999999999998899
5.53	0.0
5.54	0.0
5.55	0.0
5.56	0.0
5.57	0.009999999999998899
5.58	0.009999999999998899
5.59	0.0
5.60	0.0
5.61	0.0
5.62	0.0
5.63	0.0
5.64	0.0
5.65	0.0
5.66	0.0
5.67	0.0
5.68	0.0
5.69	0.0
5.70	0.0
5.71	0.0
5.72	0.0
5.73	0.0
5.74	0.0
5.75	0.0
5.76	0.0
5.77	0.0
5.78	0.0
5.79	0.0
5.80	0.0
5.81	0.0
5.82	0.0
5.83	0.0
5.84	0.0
5.85	0.0
5.86	0.0
5.87	0.0
5.88	0.0
5.89	0.0
5.90	0.0
5.91	0.0
5.92	0.0
5.93	0.0
5.94	0.0
5.95	0.0
5.96	0.0
5.97	0.009999999999998899
5.98	0.0
5.99	0.0
6.00	0.0
6.01	0.0
6.02	0.0
6.03	0.0
6.04	0.0
6.05	0.0
6.06	0.0
6.07	0.0
6.08	0.0
6.09	0.0
6.10	0.0
6.11	0.009999999999998899
6.12	0.0
6.13	0.0
6.14	0.0
6.15	0.0
6.16	0.0
6.17	0.009999999999998899
6.18	0.0
6.19	0.0
6.20	0.0
6.21	0.0
6.22	0.0
6.23	0.0
6.24	0.0
6.25	0.0
6.26	0.0
6.27	0.0
6.28	0.0
6.29	0.0
6.30	0.0
6.31	0.0
6.32	0.0
6.33	0.0
6.34	0.0
6.35	0.0
6.36	0.0
6.37	0.0
6.38	0.0
6.39	0.0
6.40	0.0
6.41	0.0
6.42	0.0
6.43	0.0
6.44	0.0
6.45	0.0
6.46	0.009999999999998899
6.47	0.0
6.48	0.0
6.49	0.0
6.50	0.0
6.51	0.0
6.52	0.0
6.53	0.0
6.54	0.0
6.55	0.0
6.56	0.0
6.57	0.0
6.58	0.0
6.59	0.0
6.60	0.0
6.61	0.0
6.62	0.0
6.63	0.0
6.64	0.0
6.65	0.0
6.66	0.0
6.67	0.0
6.68	0.0
6.69	0.0
6.70	0.0
6.71	0.0
6.72	0.0
6.73	0.0
6.74	0.0
6.75	0.0
6.76	0.0
6.77	0.0
6.78	0.0
6.79	0.0
6.80	0.0
6.81	0.0
6.82	0.0
6.83	0.0
6.84	0.0
6.85	0.0
6.86	0.0
6.87	0.0
6.88	0.0
6.89	0.0
6.90	0.0
6.91	0.0
6.92	0.0
6.93	0.0
6.94	0.0
6.95	0.0
6.96	0.0
6.97	0.0
6.98	0.0
6.99	0.0
7.00	0.0
7.01	0.0
7.02	0.0
7.03	0.0
7.04	0.0
7.05	0.0
7.06	0.0
7.07	0.0
7.08	0.0
7.09	0.0
7.10	0.0
7.11	0.0
7.12	0.0
7.13	0.0
7.14	0.0
7.15	0.0
7.16	0.0
7.17	0.0
7.18	0.0
7.19	0.0
7.20	0.0
7.21	0.0
7.22	0.0
7.23	0.0
7.24	0.0
7.25	0.0
7.26	0.0
7.27	0.0
7.28	0.0
7.29	0.0
7.30	0.0
7.31	0.0
7.32	0.0
7.33	0.0
7.34	0.0
7.35	0.0
7.36	0.0
7.37	0.0
7.38	0.0
7.39	0.0
7.40	0.0
7.41	0.0
7.42	0.0
7.43	0.0
7.44	0.0
7.45	0.0
7.46	0.0
7.47	0.0
7.48	0.0
7.49	0.0
7.50	0.0
7.51	0.0
7.52	0.0
7.53	0.0
7.54	0.0
7.55	0.0
7.56	0.0
7.57	0.0
7.58	0.0
7.59	0.0
7.60	0.0
7.61	0.0
7.62	0.0
7.63	0.0
7.64	0.0
7.65	0.0
7.66	0.0
7.67	0.0
7.68	0.0
7.69	0.0
7.70	0.0
7.71	0.0
7.72	0.0
7.73	0.0
7.74	0.0
7.75	0.0
7.76	0.0
7.77	0.0
7.78	0.0
7.79	0.0
7.80	0.0
7.81	0.0
7.82	0.0
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.90	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.00	0.0


==> figures/tikz_iph.cdf.diffs.txt <==
0	0.0
.01	0.0
.02	0.0
.03	0.0
.04	0.0
.05	0.0
.06	0.0
.07	0.0
.08	0.0
.09	0.0
.10	0.0
.11	0.0
.12	0.0
.13	0.0
.14	0.0
.15	0.0
.16	0.0
.17	0.0
.18	0.0
.19	0.0
.20	0.0
.21	0.0
.22	0.0
.23	0.0
.24	0.0
.25	0.0
.26	0.0
.27	0.0
.28	0.0
.29	0.0
.30	0.0
.31	0.0
.32	0.0
.33	0.0
.34	0.0
.35	0.0
.36	0.0
.37	0.0
.38	0.0
.39	0.0
.40	0.0
.41	0.0
.42	0.0
.43	0.0
.44	0.0
.45	0.0
.46	0.0
.47	0.0
.48	0.0
.49	0.0
.50	0.0
.51	0.0
.52	0.0
.53	0.0
.54	0.0
.55	0.0
.56	0.0
.57	0.0
.58	0.0
.59	0.0
.60	0.0
.61	0.0
.62	0.0
.63	0.0
.64	0.0
.65	0.0
.66	0.0
.67	0.0
.68	0.0
.69	0.0
.70	0.0
.71	0.0
.72	0.0
.73	0.0
.74	0.0
.75	0.0
.76	0.0
.77	0.0
.78	0.0
.79	0.0
.80	0.0
.81	0.0
.82	0.0
.83	0.0
.84	0.0
.85	0.0
.86	0.0
.87	0.0
.88	0.0
.89	0.0
.90	0.0
.91	0.0
.92	0.0
.93	0.0
.94	0.0
.95	0.0
.96	0.0
.97	0.0
.98	0.0
.99	0.0
1.00	0.0
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0
1.10	0.0
1.11	0.0
1.12	0.0
1.13	0.0
1.14	0.0
1.15	0.0
1.16	0.0
1.17	0.0
1.18	0.0
1.19	0.0
1.20	0.0
1.21	0.0
1.22	0.0
1.23	0.0
1.24	0.0
1.25	0.0
1.26	0.0
1.27	0.0
1.28	0.0
1.29	0.0
1.30	0.0
1.31	0.0
1.32	0.0
1.33	0.0
1.34	0.0
1.35	0.0
1.36	0.0
1.37	0.0
1.38	0.0
1.39	0.0
1.40	0.0
1.41	0.0
1.42	0.0
1.43	0.0
1.44	0.0
1.45	0.0
1.46	0.0
1.47	0.0
1.48	0.0
1.49	0.0
1.50	0.0
1.51	0.0
1.52	0.0
1.53	0.0
1.54	0.0
1.55	0.0
1.56	0.0
1.57	0.0
1.58	0.0
1.59	0.0
1.60	0.0
1.61	0.0
1.62	0.0
1.63	0.0
1.64	0.0
1.65	0.0
1.66	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.70	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.80	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.88	0.0
1.89	0.0
1.90	0.0
1.91	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.00	0.0
2.01	0.0
2.02	0.0
2.03	0.0
2.04	0.0
2.05	0.0
2.06	0.0
2.07	0.0
2.08	0.0
2.09	0.0
2.10	0.0
2.11	0.0
2.12	0.0
2.13	0.0
2.14	0.0
2.15	0.0
2.16	0.0
2.17	0.0
2.18	0.0
2.19	0.0
2.20	0.0
2.21	0.0
2.22	0.0
2.23	0.0
2.24	0.0
2.25	0.0
2.26	0.0
2.27	0.0
2.28	0.0
2.29	0.0
2.30	0.0
2.31	0.0
2.32	0.0
2.33	0.0
2.34	0.0
2.35	0.0
2.36	0.0
2.37	0.0
2.38	0.0
2.39	0.0
2.40	0.0
2.41	0.0
2.42	0.0
2.43	0.0
2.44	0.0
2.45	0.0
2.46	0.0
2.47	0.0
2.48	0.0
2.49	0.0
2.50	0.0
2.51	0.0
2.52	0.0
2.53	0.0
2.54	0.0
2.55	0.0
2.56	0.0
2.57	0.0
2.58	0.0
2.59	0.0
2.60	0.0
2.61	0.0
2.62	0.0
2.63	0.0
2.64	0.0
2.65	0.0
2.66	0.0
2.67	0.0
2.68	0.0
2.69	0.0
2.70	0.0
2.71	0.0
2.72	0.0
2.73	0.0
2.74	0.0
2.75	0.0
2.76	0.0
2.77	0.0
2.78	0.0
2.79	0.0
2.80	0.0
2.81	0.0
2.82	0.0
2.83	0.0
2.84	0.0
2.85	0.0
2.86	0.0
2.87	0.0
2.88	0.0
2.89	0.0
2.90	0.0
2.91	0.0
2.92	0.0
2.93	0.0
2.94	0.0
2.95	0.0
2.96	0.0
2.97	0.0
2.98	0.0
2.99	0.0
3.00	0.0
3.01	0.0
3.02	0.0
3.03	0.0
3.04	0.0
3.05	0.0
3.06	0.0
3.07	0.0
3.08	0.0
3.09	0.0
3.10	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.0
3.15	0.0
3.16	0.0
3.17	0.0
3.18	0.0
3.19	0.0
3.20	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.26	0.0
3.27	0.0
3.28	0.0
3.29	0.0
3.30	0.0
3.31	0.0
3.32	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.40	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.50	0.0
3.51	0.0
3.52	0.0
3.53	0.0
3.54	0.0
3.55	0.0
3.56	0.0
3.57	0.0
3.58	0.0
3.59	0.0
3.60	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.70	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.76	0.0
3.77	0.0
3.78	0.0
3.79	0.0
3.80	0.0
3.81	0.0
3.82	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.90	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.00	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	2.1210071611662022E-4
4.05	7.681138767207771E-4
4.06	0.0022524110301822275
4.07	0.005078016007383316
4.08	0.010028798463331962
4.09	0.022051618947503536
4.10	0.044651866335337784
4.11	0.06700204542463398
4.12	0.0890426916122898
4.13	0.10811109139534214
4.14	0.13585842233333884
4.15	0.15742745123469087
4.16	0.16333161561856113
4.17	0.15354270948811483
4.18	0.14463473244071479
4.19	0.1194491670033424
4.20	0.10077501021803348
4.21	0.07509244147008931
4.22	0.05354207366492347
4.23	0.04009233686335545
4.24	0.029429768644203103
4.25	0.02328441436452533
4.26	0.01989493845579071
4.27	0.016799566695672175
4.28	0.015266346520919849
4.29	0.01481389130142774
4.30	0.014303644581490138
4.31	0.013002255419689024
4.32	0.012120164973128733
4.33	0.011233972993973662
4.34	0.010698901188595733
4.35	0.010255717829136812
4.36	0.01023477093950953
4.37	0.009458571171760077
4.38	0.00924363398492134
4.39	0.008601898955317488
4.40	0.008441859273577323
4.41	0.008069459896744346
4.42	0.0075887989457750216
4.43	0.007302662063998211
4.44	0.007212919101941551
4.45	0.0070208114354793905
4.46	0.006727155463426948
4.47	0.006532483900957842
4.48	0.006437142189866907
4.49	0.006241353298365393
4.50	0.006045260715100476
4.51	0.00604895666480898
4.52	0.006052500457914389
4.53	0.005855930336300386
4.54	0.005859271076960049
4.55	0.00586253885248067
4.56	0.005765744329886302
4.57	0.0056688946439784615
4.58	0.005671994654341428
4.59	0.005675047747244477
4.60	0.005578056348768401
4.61	0.00548102225444369
4.62	0.0052839468420943225
4.63	0.00498683121014265
4.64	0.004689676268029963
4.65	0.004692482795820019
4.66	0.004695251483744167
4.67	0.00459798295868008
4.68	0.004400677802008701
4.69	0.00420333656170635
4.70	0.004205959760707034
4.71	0.004108547902567206
4.72	0.004011101475520085
4.73	0.003913620955184438
4.74	0.00391610680658705
4.75	0.003918559485557527
4.76	0.003920979439703376
4.77	0.003823367109171416
4.78	0.0038257229271631
4.79	0.0038280473203518017
4.80	0.003630340709188884
4.81	0.0036326035081186703
4.82	0.0035348361258057404
4.83	0.003537038965265804
4.84	0.0035392124239987943
4.85	0.003341356894103531
4.86	0.003343472762382005
4.87	0.003345560410434434
4.88	0.003347620214719238
4.89	0.0033496525466741867
4.90	0.0032516577727350615
4.91	0.0032536362544601793
4.92	0.003255588348568317
4.93	0.003257514407017159
4.94	0.0031594147770539482
4.95	0.0030612898013080425
4.96	0.0030631398178315727
4.97	0.0030649651601591943
4.98	0.0027667661573810287
4.99	0.002668543134193402
5.00	0.0024702964109716286
5.01	0.0024720263037993906
5.02	0.0024737331245726635
5.03	0.0023754171809989844
5.04	0.0022770787766946965
5.05	0.0022787182112256055
5.06	0.0021803357801636336
5.07	0.0021819317751344824
5.08	0.002183506483872777
5.09	0.0020850601902839827
5.10	0.002086593174483564
5.11	0.00208810571283935
5.12	0.001989598078059207
5.13	0.001991070539187456
5.14	0.001992523361687093
5.15	0.001993956807488928
5.16	0.0019953711350292336
5.17	0.0019967665992902672
5.18	0.001998143451856227
5.19	0.0019995019409522197
5.20	0.0020008423115014384
5.21	0.0020021648051679053
5.22	0.002003469660357582
5.23	0.0020047571123295027
5.24	0.0020060273932032135
5.25	0.00200728073198142
5.26	0.002008517354630812
5.27	0.0020097374841059334
5.28	0.0018109413403738506
5.29	0.001812129140473795
5.30	0.0018133010985563747
5.31	0.0018144574259060242
5.32	0.0018155983309983137
5.33	0.0017167240195206102
5.34	0.0016178346944173416
5.35	0.0016189305559416445
5.36	0.001620011801652943
5.37	0.001621078626489747
5.38	0.001622131222786538
5.39	0.0016231697803146261
5.40	0.0016241944863099045
5.41	0.0016252055255218112
5.42	0.0016262030802167704
5.43	0.001627187330245472
5.44	0.001628158453063966
5.45	0.0015291166237486609
5.46	0.0015300620150384692
5.47	0.0015309947973856097
5.48	0.0014319151389486917
5.49	0.0014328232056665113
5.50	0.0014337191612446842
5.51	0.0014346031672167747
5.52	0.0013354753829519783
5.53	0.0013363359657051488
5.54	0.0013371850706240807
5.55	0.0013380228507992031
5.56	0.001338849457262814
5.57	0.001239665039050708
5.58	0.0011404697431960376
5.59	0.0011412637147742988
5.60	0.0011420470969359942
5.61	0.0011428200309130387
5.62	0.0011435826560506346
5.63	0.0011443351098466836
5.64	0.0011450775279607806
5.65	0.001145810044230755
5.66	0.001146532790737842
5.67	0.0011472458977644928
5.68	0.0011479494938947399
5.69	0.0011486437059560206
5.70	0.0011493286591192087
5.71	0.0011500044768768536
5.72	0.001150671281063942
5.73	0.0011513291918963109
5.74	0.0011519783279947404
5.75	0.0011526188063772924
5.76	0.0011532507425259242
5.77	0.0011538742503649502
5.78	0.0011544894423091145
5.79	0.001155096429262481
5.80	0.0011556953206620646
5.81	0.0011562862244821615
5.82	0.001156869247254666
5.83	0.0011574444940902762
5.84	0.0011580120687005868
5.85	0.001158572073403863
5.86	0.0011591246091745555
5.87	0.0011596697756184327
5.88	0.001160207671029645
5.89	0.0011607383923771808
5.90	0.0011612620353491643
5.91	0.0011617786943506347
5.92	0.0011622884625221985
5.93	0.0011627914317769994
5.94	0.0011632876927893943
5.95	0.0011637773350310354
5.96	0.0011642604467787532
5.97	0.0010647371151268903
5.98	0.0010652074260244504
5.99	0.0010656714642486298
6.00	0.001066129313467501
6.01	0.001066581056222149
6.02	0.0010670267739663064
6.03	0.0010674665470395972
6.04	0.0010679004547385906
6.05	0.0010683285752910443
6.06	0.001068750985879774
6.07	0.00106916776266619
6.08	0.001069578980786523
6.09	0.001069984714367922
6.10	0.0010703850365698653
6.11	9.707800195624117E-4
6.12	9.711697345613501E-4
6.13	9.715542518211606E-4
6.14	9.719336406643908E-4
6.15	9.723079694977654E-4
6.16	9.726773057980864E-4
6.17	8.730417161608717E-4
6.18	8.734012662792168E-4
6.19	8.737560209851614E-4
6.20	8.741060442172266E-4
6.21	8.744513991020275E-4
6.22	8.747921478881038E-4
6.23	8.751283520080921E-4
6.24	8.754600720903838E-4
6.25	8.757873679188233E-4
6.26	8.76110298519861E-4
6.27	8.764289221062649E-4
6.28	8.767432961167554E-4
6.29	8.770534772358785E-4
6.30	8.773595213861229E-4
6.31	8.776614837329166E-4
6.32	8.779594187318107E-4
6.33	8.782533800829606E-4
6.34	8.78543420790634E-4
6.35	8.788295931489998E-4
6.36	8.791119487391308E-4
6.37	8.793905384794076E-4
6.38	8.79665412591768E-4
6.39	8.799366206304615E-4
6.40	8.802042114893771E-4
6.41	8.804682334228042E-4
6.42	8.807287340181214E-4
6.43	8.809857602422033E-4
6.44	8.812393584345379E-4
6.45	8.814895743179951E-4
6.46	7.817364530046111E-4
6.47	7.819800390007625E-4
6.48	7.822203762277713E-4
6.49	7.824575080038754E-4
6.50	7.826914770903137E-4
6.51	7.829223256634599E-4
6.52	7.831500953481285E-4
6.53	7.833748272029206E-4
6.54	7.835965617477569E-4
6.55	7.838153389553293E-4
6.56	7.840311982703074E-4
6.57	7.842441786098941E-4
6.58	7.844543183779251E-4
6.59	7.846616554474384E-4
6.60	7.848662272057494E-4
6.61	7.85068070534134E-4
6.62	7.852672218204848E-4
6.63	7.85463716971524E-4
6.64	7.856575914156894E-4
6.65	7.858488800951413E-4
6.66	7.860376175090611E-4
6.67	7.862238376775688E-4
6.68	7.864075741762511E-4
6.69	7.865888601303883E-4
6.70	7.867677282304975E-4
6.71	7.869442107059088E-4
6.72	7.871183393888259E-4
6.73	7.872901456740244E-4
6.74	7.874596605252915E-4
6.75	7.876269145099535E-4
6.76	7.877919377864417E-4
6.77	7.879547600975201E-4
6.78	7.881154108014821E-4
6.79	7.882739188689314E-4
6.80	7.884303128610215E-4
6.81	7.885846209838565E-4
6.82	7.887368710658427E-4
6.83	7.888870905364831E-4
6.84	7.890353064917699E-4
6.85	7.89181545653328E-4
6.86	7.893258343797394E-4
6.87	7.894681986883034E-4
6.88	7.896086642353861E-4
6.89	7.897472563654917E-4
6.90	7.898840000500895E-4
6.91	7.900189199482321E-4
6.92	7.901520403802431E-4
6.93	7.902833853434821E-4
6.94	7.904129785266667E-4
6.95	7.905408432923311E-4
6.96	7.906670026920359E-4
6.97	7.907914794546E-4
6.98	7.909142960512705E-4
6.99	7.910354746049064E-4
7.00	7.911550369594789E-4
7.01	7.912730046821803E-4
7.02	7.913893990418863E-4
7.03	7.915042410137074E-4
7.04	7.916175513023038E-4
7.05	7.917293503426626E-4
7.06	7.918396582879961E-4
7.07	7.919484950283939E-4
7.08	7.920558801777222E-4
7.09	7.921618331042657E-4
7.10	7.922663729145185E-4
7.11	7.923695184358648E-4
7.12	7.924712882793061E-4
7.13	7.925717007994937E-4
7.14	7.926707740784078E-4
7.15	7.927685259994099E-4
7.16	7.928649741669735E-4
7.17	7.929601359828453E-4
7.18	7.930540286005261E-4
7.19	7.931466689413691E-4
7.20	7.932380737135647E-4
7.21	7.933282593973745E-4
7.22	7.934172422514596E-4
7.23	7.935050383118813E-4
7.24	7.93591663415194E-4
7.25	7.936771331733539E-4
7.26	7.937614629972556E-4
7.27	7.93844668093957E-4
7.28	7.939267634589076E-4
7.29	7.94007763891158E-4
7.30	7.940876840015765E-4
7.31	7.941665381995255E-4
7.32	7.942443406925292E-4
7.33	7.943211055129185E-4
7.34	7.943968465048412E-4
7.35	7.944715773070543E-4
7.36	7.945453114119871E-4
7.37	7.946180621002386E-4
7.38	7.946898424928683E-4
7.39	7.947606655330786E-4
7.40	7.948305439865466E-4
7.41	7.948994904474205E-4
7.42	7.949675173537507E-4
7.43	7.950346369681727E-4
7.44	7.951008613866772E-4
7.45	7.951662025527106E-4
7.46	7.95230672244962E-4
7.47	7.95294282085357E-4
7.48	7.953570435463853E-4
7.49	7.95418967939332E-4
7.50	7.954800664272677E-4
7.51	7.955403500384817E-4
7.52	7.955998296170774E-4
7.53	7.956585159037965E-4
7.54	7.957164194785094E-4
7.55	7.957735507697627E-4
7.56	7.958299200903074E-4
7.57	7.958855375942431E-4
7.58	7.959404133193182E-4
7.59	7.959945571495153E-4
7.60	7.960479788441388E-4
7.61	7.961006880431443E-4
7.62	7.961526942356079E-4
7.63	7.962040068224541E-4
7.64	7.962546350296362E-4
7.65	7.963045879979536E-4
7.66	7.963538747199905E-4
7.67	7.964025040965161E-4
7.68	7.96450484891853E-4
7.69	7.964978257549715E-4
7.70	7.96544535224375E-4
7.71	7.965906217058949E-4
7.72	7.96636093525982E-4
7.73	7.966809588757506E-4
7.74	7.967252258355151E-4
7.75	7.967688933790962E-4
7.76	7.968109886175023E-4
7.77	7.968402805113017E-4
7.78	7.968470238461922E-4
7.79	7.968472813316696E-4
7.80	7.968472824111394E-4
7.81	7.968472824116946E-4
7.82	7.96847282413804E-4
7.83	7.96847282413804E-4
7.84	7.96847282413804E-4
7.85	7.96847282413804E-4
7.86	7.96847282413804E-4
7.87	7.96847282413804E-4
7.88	7.96847282413804E-4
7.89	7.96847282413804E-4
7.90	7.96847282413804E-4
7.91	7.96847282413804E-4
7.92	7.96847282413804E-4
7.93	7.96847282413804E-4
7.94	7.96847282413804E-4
7.95	7.96847282413804E-4
7.96	7.96847282413804E-4
7.97	7.96847282413804E-4
7.98	7.96847282413804E-4
7.99	7.96847282413804E-4
8.00	7.96847282413804E-4


==> figures/tikz_iph.pdf.diffs.txt <==
0	0.0
.01	0.0
.02	0.0
.03	0.0
.04	0.0
.05	0.0
.06	0.0
.07	0.0
.08	0.0
.09	0.0
.10	0.0
.11	0.0
.12	0.0
.13	0.0
.14	0.0
.15	0.0
.16	0.0
.17	0.0
.18	0.0
.19	0.0
.20	0.0
.21	0.0
.22	0.0
.23	0.0
.24	0.0
.25	0.0
.26	0.0
.27	0.0
.28	0.0
.29	0.0
.30	0.0
.31	0.0
.32	0.0
.33	0.0
.34	0.0
.35	0.0
.36	0.0
.37	0.0
.38	0.0
.39	0.0
.40	0.0
.41	0.0
.42	0.0
.43	0.0
.44	0.0
.45	0.0
.46	0.0
.47	0.0
.48	0.0
.49	0.0
.50	0.0
.51	0.0
.52	0.0
.53	0.0
.54	0.0
.55	0.0
.56	0.0
.57	0.0
.58	0.0
.59	0.0
.60	0.0
.61	0.0
.62	0.0
.63	0.0
.64	0.0
.65	0.0
.66	0.0
.67	0.0
.68	0.0
.69	0.0
.70	0.0
.71	0.0
.72	0.0
.73	0.0
.74	0.0
.75	0.0
.76	0.0
.77	0.0
.78	0.0
.79	0.0
.80	0.0
.81	0.0
.82	0.0
.83	0.0
.84	0.0
.85	0.0
.86	0.0
.87	0.0
.88	0.0
.89	0.0
.90	0.0
.91	0.0
.92	0.0
.93	0.0
.94	0.0
.95	0.0
.96	0.0
.97	0.0
.98	0.0
.99	0.0
1.00	0.0
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0
1.10	0.0
1.11	0.0
1.12	0.0
1.13	0.0
1.14	0.0
1.15	0.0
1.16	0.0
1.17	0.0
1.18	0.0
1.19	0.0
1.20	0.0
1.21	0.0
1.22	0.0
1.23	0.0
1.24	0.0
1.25	0.0
1.26	0.0
1.27	0.0
1.28	0.0
1.29	0.0
1.30	0.0
1.31	0.0
1.32	0.0
1.33	0.0
1.34	0.0
1.35	0.0
1.36	0.0
1.37	0.0
1.38	0.0
1.39	0.0
1.40	0.0
1.41	0.0
1.42	0.0
1.43	0.0
1.44	0.0
1.45	0.0
1.46	0.0
1.47	0.0
1.48	0.0
1.49	0.0
1.50	0.0
1.51	0.0
1.52	0.0
1.53	0.0
1.54	0.0
1.55	0.0
1.56	0.0
1.57	0.0
1.58	0.0
1.59	0.0
1.60	0.0
1.61	0.0
1.62	0.0
1.63	0.0
1.64	0.0
1.65	0.0
1.66	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.70	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.80	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.88	0.0
1.89	0.0
1.90	0.0
1.91	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.00	0.0
2.01	0.0
2.02	0.0
2.03	0.0
2.04	0.0
2.05	0.0
2.06	0.0
2.07	0.0
2.08	0.0
2.09	0.0
2.10	0.0
2.11	0.0
2.12	0.0
2.13	0.0
2.14	0.0
2.15	0.0
2.16	0.0
2.17	0.0
2.18	0.0
2.19	0.0
2.20	0.0
2.21	0.0
2.22	0.0
2.23	0.0
2.24	0.0
2.25	0.0
2.26	0.0
2.27	0.0
2.28	0.0
2.29	0.0
2.30	0.0
2.31	0.0
2.32	0.0
2.33	0.0
2.34	0.0
2.35	0.0
2.36	0.0
2.37	0.0
2.38	0.0
2.39	0.0
2.40	0.0
2.41	0.0
2.42	0.0
2.43	0.0
2.44	0.0
2.45	0.0
2.46	0.0
2.47	0.0
2.48	0.0
2.49	0.0
2.50	0.0
2.51	0.0
2.52	0.0
2.53	0.0
2.54	0.0
2.55	0.0
2.56	0.0
2.57	0.0
2.58	0.0
2.59	0.0
2.60	0.0
2.61	0.0
2.62	0.0
2.63	0.0
2.64	0.0
2.65	0.0
2.66	0.0
2.67	0.0
2.68	0.0
2.69	0.0
2.70	0.0
2.71	0.0
2.72	0.0
2.73	0.0
2.74	0.0
2.75	0.0
2.76	0.0
2.77	0.0
2.78	0.0
2.79	0.0
2.80	0.0
2.81	0.0
2.82	0.0
2.83	0.0
2.84	0.0
2.85	0.0
2.86	0.0
2.87	0.0
2.88	0.0
2.89	0.0
2.90	0.0
2.91	0.0
2.92	0.0
2.93	0.0
2.94	0.0
2.95	0.0
2.96	0.0
2.97	0.0
2.98	0.0
2.99	0.0
3.00	0.0
3.01	0.0
3.02	0.0
3.03	0.0
3.04	0.0
3.05	0.0
3.06	0.0
3.07	0.0
3.08	0.0
3.09	0.0
3.10	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.0
3.15	0.0
3.16	0.0
3.17	0.0
3.18	0.0
3.19	0.0
3.20	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.26	0.0
3.27	0.0
3.28	0.0
3.29	0.0
3.30	0.0
3.31	0.0
3.32	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.40	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.50	0.0
3.51	0.0
3.52	0.0
3.53	0.0
3.54	0.0
3.55	0.0
3.56	0.0
3.57	0.0
3.58	0.0
3.59	0.0
3.60	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.70	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.76	0.0
3.77	0.0
3.78	0.0
3.79	0.0
3.80	0.0
3.81	0.0
3.82	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.90	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.00	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	0.02121007161166202
4.05	0.055601316060415684
4.06	0.14842971534614505
4.07	0.28256049772010877
4.08	0.4950782455948646
4.09	1.2022820484171575
4.10	2.260024738783425
4.11	2.2350179089296196
4.12	2.2040646187655817
4.13	1.9068399783052348
4.14	2.7747330937996697
4.15	2.156902890135205
4.16	0.5904164383870256
4.17	-0.97889061304463
4.18	-0.8907977047400042
4.19	-2.5185565437372386
4.20	-1.867415678530893
4.21	-2.5682568747944163
4.22	-2.1550367805165833
4.23	-1.3449736801568024
4.24	-1.0662568219152346
4.25	-0.6145354279677773
4.26	-0.3389475908734618
4.27	-0.3095371760118537
4.28	-0.15332201747523255
4.29	-0.04524552194921094
4.30	-0.05102467199376015
4.31	-0.13013891618011142
4.32	-0.08820904465602908
4.33	-0.0886191979155071
4.34	-0.05350718053779291
4.35	-0.04431833594589207
4.36	-0.0020946889627282417
4.37	-0.07761997677494525
4.38	-0.02149371868387373
4.39	-0.06417350296038515
4.40	-0.016003968174016503
4.41	-0.0372399376832977
4.42	-0.04806609509693249
4.43	-0.028613688177681063
4.44	-0.008974296205666032
4.45	-0.019210766646216015
4.46	-0.02936559720524423
4.47	-0.019467156246910644
4.48	-0.009534171109093492
4.49	-0.01957888915015138
4.50	-0.01960925832649174
4.51	3.695949708504287E-4
4.52	3.5437931054094207E-4
4.53	-0.019657012161400367
4.54	3.340740659663055E-4
4.55	3.2677755206211856E-4
4.56	-0.009679452259436783
4.57	-0.009684968590784049
4.58	3.1000103629663656E-4
4.59	3.053092903049226E-4
4.60	-0.009699139847607618
4.61	-0.009703409432471055
4.62	-0.019707541234936787
4.63	-0.029711563195167212
4.64	-0.029715494211268734
4.65	2.806527790055746E-4
4.66	2.7686879241484164E-4
4.67	-0.0097268525064087
4.68	-0.019730515667137905
4.69	-0.019734124030235112
4.70	2.6231990006841954E-4
4.71	-0.009741185813982867
4.72	-0.009744642704712092
4.73	-0.009748052033564658
4.74	2.485851402611594E-4
4.75	2.4526789704770735E-4
4.76	2.419954145849168E-4
4.77	-0.009761233053195983
4.78	2.3558179916838284E-4
4.79	2.324393188701812E-4
4.80	-0.019770661116291777
4.81	2.2627989297863138E-4
4.82	-0.009776738231292992
4.83	2.2028394600637213E-4
4.84	2.173458732990241E-4
4.85	-0.019785552989526334
4.86	2.1158682784738758E-4
4.87	2.087648052429003E-4
4.88	2.0598042848041231E-4
4.89	2.032331954948674E-4
4.90	-0.009799477393912515
4.91	1.978481725117831E-4
4.92	1.9520941081374588E-4
4.93	1.926058448842305E-4
4.94	-0.009809962996321087
4.95	-0.009812497574590573
4.96	1.850016523530229E-4
4.97	1.8253423276215486E-4
4.98	-0.029819900277816558
4.99	-0.009822302318762688
5.00	-0.019824672322177328
5.01	1.7298928277620362E-4
5.02	1.706820773272888E-4
5.03	-0.009831594357367912
5.04	-0.009833840430428786
5.05	1.6394345309089786E-4
5.06	-0.009838243106197186
5.07	1.5959949708488352E-4
5.08	1.5747087382944613E-4
5.09	-0.00984462935887942
5.10	1.5329841995814775E-4
5.11	1.5125383557856864E-4
5.12	-0.00985076347801428
5.13	1.4724611282490585E-4
5.14	1.4528224996368522E-4
5.15	1.4334458018350205E-4
5.16	1.414327540305571E-4
5.17	1.395464261033652E-4
5.18	1.376852565959652E-4
5.19	1.3584890959927876E-4
5.20	1.3403705492187612E-4
5.21	1.3224936664668618E-4
5.22	1.3048551896766014E-4
5.23	1.2874519719208166E-4
5.24	1.2702808737108384E-4
5.25	1.2533387782065475E-4
5.26	1.2366226493920607E-4
5.27	1.2201294751212899E-4
5.28	-0.019879614373208288
5.29	1.1878000999443472E-4
5.30	1.1719580825797493E-4
5.31	1.1563273496495441E-4
5.32	1.1409050922894792E-4
5.33	-0.009887431147770354
5.34	-0.009888932510326853
5.35	1.0958615243028547E-4
5.36	1.0812457112985285E-4
5.37	1.0668248368039812E-4
5.38	1.0525962967911084E-4
5.39	1.0385575280880133E-4
5.40	1.0247059952783744E-4
5.41	1.0110392119067058E-4
5.42	9.975546949592129E-5
5.43	9.842500287016165E-5
5.44	9.711228184938747E-5
5.45	-0.009904182931530503
5.46	9.453912898083061E-5
5.47	9.327823471405594E-5
5.48	-0.009907965843691802
5.49	9.080667178196222E-5
5.50	8.959555781729023E-5
5.51	8.840059720904847E-5
5.52	-0.00991277842647964
5.53	8.60582753170469E-5
5.54	8.491049189318645E-5
5.55	8.377801751224823E-5
5.56	8.266064636108794E-5
5.57	-0.0099184418212106
5.58	-0.009919529585467046
5.59	7.939715782612211E-5
5.60	7.833821616953784E-5
5.61	7.729339770445876E-5
5.62	7.626251375958404E-5
5.63	7.524537960490463E-5
5.64	7.42418114096921E-5
5.65	7.325162699745036E-5
5.66	7.227465070869243E-5
5.67	7.131070266508388E-5
5.68	7.035961302470639E-5
5.69	6.942120612807301E-5
5.70	6.849531631880623E-5
5.71	6.758177576449143E-5
5.72	6.668041870883101E-5
5.73	6.579108323689908E-5
5.74	6.491360984295369E-5
5.75	6.4047838255199E-5
5.76	6.319361486317732E-5
5.77	6.23507839025983E-5
5.78	6.151919441643727E-5
5.79	6.069869533664729E-5
5.80	5.988913995835787E-5
5.81	5.909038200968553E-5
5.82	5.830227725045489E-5
5.83	5.752468356101659E-5
5.84	5.675746103106505E-5
5.85	5.6000470327610685E-5
5.86	5.52535770692586E-5
5.87	5.451664438771431E-5
5.88	5.378954112122969E-5
5.89	5.307213475358452E-5
5.90	5.236429719834845E-5
5.91	5.166590014704653E-5
5.92	5.097681715637847E-5
5.93	5.0296925480086685E-5
5.94	4.9626101239486076E-5
5.95	4.896422416411639E-5
5.96	4.831117477177571E-5
5.97	-0.009952333165186289
5.98	4.703108975601111E-5
5.99	4.640382241793972E-5
6.00	4.578492188711536E-5
6.01	4.5174275464798797E-5
6.02	4.4571774415747E-5
6.03	4.397730732907945E-5
6.04	4.3390769899342985E-5
6.05	4.281205524536702E-5
6.06	4.224105887296048E-5
6.07	4.16776786416051E-5
6.08	4.112181203330678E-5
6.09	4.057335813989482E-5
6.10	4.003222019433039E-5
6.11	-0.009960501700745361
6.12	3.8971499893847295E-5
6.13	3.845172598104796E-5
6.14	3.793888432301884E-5
6.15	3.743288333746264E-5
6.16	3.693363003209882E-5
6.17	-0.009963558963721475
6.18	3.5955011834509776E-5
6.19	3.5475470594459324E-5
6.20	3.50023232065233E-5
6.21	3.4535488480091914E-5
6.22	3.407487860762615E-5
6.23	3.362041199883592E-5
6.24	3.317200822916533E-5
6.25	3.272958284394889E-5
6.26	3.2293060103771865E-5
6.27	3.186235864038878E-5
6.28	3.143740104905035E-5
6.29	3.101811191230652E-5
6.30	3.060441502444888E-5
6.31	3.0196234679369383E-5
6.32	2.9793499889407826E-5
6.33	2.939613511498962E-5
6.34	2.9004070767335577E-5
6.35	2.8617235836581045E-5
6.36	2.8235559013101152E-5
6.37	2.785897402768356E-5
6.38	2.748741123603793E-5
6.39	2.7120803869351562E-5
6.40	2.6759085891558954E-5
6.41	2.6402193342711655E-5
6.42	2.6050059531712577E-5
6.43	2.5702622408196873E-5
6.44	2.5359819233461423E-5
6.45	2.5021588345719437E-5
6.46	-0.009975312131338399
6.47	2.4358599615137422E-5
6.48	2.4033722700878002E-5
6.49	2.3713177610407143E-5
6.50	2.33969086438357E-5
6.51	2.3084857314614737E-5
6.52	2.277696846686439E-5
6.53	2.24731854792104E-5
6.54	2.2173454483631616E-5
6.55	2.1877720757235153E-5
6.56	2.158593149781396E-5
6.57	2.1298033958672136E-5
6.58	2.1013976803097023E-5
6.59	2.0733706951325814E-5
6.60	2.0457175831101182E-5
6.61	2.0184332838457664E-5
6.62	1.9915128635084045E-5
6.63	1.964951510391444E-5
6.64	1.9387444416540944E-5
6.65	1.9128867945195083E-5
6.66	1.887374139197817E-5
6.67	1.86220168507667E-5
6.68	1.8373649868230757E-5
6.69	1.812859541372447E-5
6.70	1.788681001091419E-5
6.71	1.7648247541135476E-5
6.72	1.7412868291710737E-5
6.73	1.7180628519852803E-5
6.74	1.6951485126703858E-5
6.75	1.6725398466199692E-5
6.76	1.650232764882631E-5
6.77	1.6282231107833667E-5
6.78	1.6065070396198422E-5
6.79	1.5850806744932555E-5
6.80	1.5639399209010918E-5
6.81	1.5430812283501183E-5
6.82	1.5225008198616052E-5
6.83	1.5021947064042251E-5
6.84	1.482159552868012E-5
6.85	1.4623916155809269E-5
6.86	1.4428872641136792E-5
6.87	1.4236430856406912E-5
6.88	1.4046554708269099E-5
6.89	1.3859213010558591E-5
6.90	1.367436845978176E-5
6.91	1.3491989814262695E-5
6.92	1.3312043201096913E-5
6.93	1.3134496323896627E-5
6.94	1.2959318318461754E-5
6.95	1.278647656643983E-5
6.96	1.2615939970483936E-5
6.97	1.2447676256410745E-5
6.98	1.2281659667046085E-5
6.99	1.2117855363591445E-5
7.00	1.1956235457244446E-5
7.01	1.1796772270145084E-5
7.02	1.1639435970600687E-5
7.03	1.1484197182110023E-5
7.04	1.1331028859640213E-5
7.05	1.1179904035873989E-5
7.06	1.1030794533350985E-5
7.07	1.0883674039785518E-5
7.08	1.0738514932828735E-5
7.09	1.0595292654347332E-5
7.10	1.0453981025282388E-5
7.11	1.0314552134627064E-5
7.12	1.017698434413461E-5
7.13	1.0041252018755387E-5
7.14	9.90732789141191E-6
7.15	9.77519210021427E-6
7.16	9.644816756360086E-6
7.17	9.51618158717693E-6
7.18	9.389261768077972E-6
7.19	9.264034084299766E-6
7.20	9.140477219560239E-6
7.21	9.018568380980696E-6
7.22	8.898285408509565E-6
7.23	8.779606042175203E-6
7.24	8.662510331269857E-6
7.25	8.546975815981739E-6
7.26	8.432982390171873E-6
7.27	8.320509670145526E-6
7.28	8.20953649505185E-6
7.29	8.100043225045539E-6
7.30	7.992011041846325E-6
7.31	7.885419794906312E-6
7.32	7.780249300370912E-6
7.33	7.676482038920796E-6
7.34	7.574099192275696E-6
7.35	7.473080221309658E-6
7.36	7.373410493283217E-6
7.37	7.275068825141062E-6
7.38	7.178039262978331E-6
7.39	7.082304021022168E-6
7.40	6.9878453468064095E-6
7.41	6.8946460873853255E-6
7.42	6.8026906330231895E-6
7.43	6.711961442196213E-6
7.44	6.622441850456795E-6
7.45	6.534116603340578E-6
7.46	6.446969225137877E-6
7.47	6.360984039499584E-6
7.48	6.2761461028237875E-6
7.49	6.19243929467217E-6
7.50	6.109848793567352E-6
7.51	6.028361121401815E-6
7.52	5.947957859575581E-6
7.53	5.8686286719122904E-6
7.54	5.790357471280316E-6
7.55	5.713129125339833E-6
7.56	5.636932054464694E-6
7.57	5.561750393567877E-6
7.58	5.487572507512084E-6
7.59	5.414383019708424E-6
7.60	5.342169462352331E-6
7.61	5.270919900546289E-6
7.62	5.200619246359395E-6
7.63	5.131258684620832E-6
7.64	5.0628207182157325E-6
7.65	4.995296831733498E-6
7.66	4.928672203696749E-6
7.67	4.862937652561072E-6
7.68	4.798079533685495E-6
7.69	4.734086311852792E-6
7.70	4.6709469403438675E-6
7.71	4.608648151993577E-6
7.72	4.547182008707296E-6
7.73	4.486534976866352E-6
7.74	4.426695976444961E-6
7.75	4.366754358109404E-6
7.76	4.209523840614793E-6
7.77	2.929189379941022E-6
7.78	6.743334890479957E-7
7.79	2.5748547738402294E-8
7.80	1.0794698468430397E-10
7.81	5.551115123125783E-14
7.82	2.1094237467877974E-13
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.90	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.00	0.0


==> figures/tikz_iph.pdf.txt <==
0	0.0
.01	0.0
.02	0.0
.03	0.0
.04	0.0
.05	0.0
.06	0.0
.07	0.0
.08	0.0
.09	0.0
.10	0.0
.11	0.0
.12	0.0
.13	0.0
.14	0.0
.15	0.0
.16	0.0
.17	0.0
.18	0.0
.19	0.0
.20	0.0
.21	0.0
.22	0.0
.23	0.0
.24	0.0
.25	0.0
.26	0.0
.27	0.0
.28	0.0
.29	0.0
.30	0.0
.31	0.0
.32	0.0
.33	0.0
.34	0.0
.35	0.0
.36	0.0
.37	0.0
.38	0.0
.39	0.0
.40	0.0
.41	0.0
.42	0.0
.43	0.0
.44	0.0
.45	0.0
.46	0.0
.47	0.0
.48	0.0
.49	0.0
.50	0.0
.51	0.0
.52	0.0
.53	0.0
.54	0.0
.55	0.0
.56	0.0
.57	0.0
.58	0.0
.59	0.0
.60	0.0
.61	0.0
.62	0.0
.63	0.0
.64	0.0
.65	0.0
.66	0.0
.67	0.0
.68	0.0
.69	0.0
.70	0.0
.71	0.0
.72	0.0
.73	0.0
.74	0.0
.75	0.0
.76	0.0
.77	0.0
.78	0.0
.79	0.0
.80	0.0
.81	0.0
.82	0.0
.83	0.0
.84	0.0
.85	0.0
.86	0.0
.87	0.0
.88	0.0
.89	0.0
.90	0.0
.91	0.0
.92	0.0
.93	0.0
.94	0.0
.95	0.0
.96	0.0
.97	0.0
.98	0.0
.99	0.0
1.00	0.0
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0
1.10	0.0
1.11	0.0
1.12	0.0
1.13	0.0
1.14	0.0
1.15	0.0
1.16	0.0
1.17	0.0
1.18	0.0
1.19	0.0
1.20	0.0
1.21	0.0
1.22	0.0
1.23	0.0
1.24	0.0
1.25	0.0
1.26	0.0
1.27	0.0
1.28	0.0
1.29	0.0
1.30	0.0
1.31	0.0
1.32	0.0
1.33	0.0
1.34	0.0
1.35	0.0
1.36	0.0
1.37	0.0
1.38	0.0
1.39	0.0
1.40	0.0
1.41	0.0
1.42	0.0
1.43	0.0
1.44	0.0
1.45	0.0
1.46	0.0
1.47	0.0
1.48	0.0
1.49	0.0
1.50	0.0
1.51	0.0
1.52	0.0
1.53	0.0
1.54	0.0
1.55	0.0
1.56	0.0
1.57	0.0
1.58	0.0
1.59	0.0
1.60	0.0
1.61	0.0
1.62	0.0
1.63	0.0
1.64	0.0
1.65	0.0
1.66	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.70	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.80	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.88	0.0
1.89	0.0
1.90	0.0
1.91	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.00	0.0
2.01	0.0
2.02	0.0
2.03	0.0
2.04	0.0
2.05	0.0
2.06	0.0
2.07	0.0
2.08	0.0
2.09	0.0
2.10	0.0
2.11	0.0
2.12	0.0
2.13	0.0
2.14	0.0
2.15	0.0
2.16	0.0
2.17	0.0
2.18	0.0
2.19	0.0
2.20	0.0
2.21	0.0
2.22	0.0
2.23	0.0
2.24	0.0
2.25	0.0
2.26	0.0
2.27	0.0
2.28	0.0
2.29	0.0
2.30	0.0
2.31	0.0
2.32	0.0
2.33	0.0
2.34	0.0
2.35	0.0
2.36	0.0
2.37	0.0
2.38	0.0
2.39	0.0
2.40	0.0
2.41	0.0
2.42	0.0
2.43	0.0
2.44	0.0
2.45	0.0
2.46	0.0
2.47	0.0
2.48	0.0
2.49	0.0
2.50	0.0
2.51	0.0
2.52	0.0
2.53	0.0
2.54	0.0
2.55	0.0
2.56	0.0
2.57	0.0
2.58	0.0
2.59	0.0
2.60	0.0
2.61	0.0
2.62	0.0
2.63	0.0
2.64	0.0
2.65	0.0
2.66	0.0
2.67	0.0
2.68	0.0
2.69	0.0
2.70	0.0
2.71	0.0
2.72	0.0
2.73	0.0
2.74	0.0
2.75	0.0
2.76	0.0
2.77	0.0
2.78	0.0
2.79	0.0
2.80	0.0
2.81	0.0
2.82	0.0
2.83	0.0
2.84	0.0
2.85	0.0
2.86	0.0
2.87	0.0
2.88	0.0
2.89	0.0
2.90	0.0
2.91	0.0
2.92	0.0
2.93	0.0
2.94	0.0
2.95	0.0
2.96	0.0
2.97	0.0
2.98	0.0
2.99	0.0
3.00	0.0
3.01	0.0
3.02	0.0
3.03	0.0
3.04	0.0
3.05	0.0
3.06	0.0
3.07	0.0
3.08	0.0
3.09	0.0
3.10	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.0
3.15	0.0
3.16	0.0
3.17	0.0
3.18	0.0
3.19	0.0
3.20	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.26	0.0
3.27	0.0
3.28	0.0
3.29	0.0
3.30	0.0
3.31	0.0
3.32	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.40	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.50	0.0
3.51	0.0
3.52	0.0
3.53	0.0
3.54	0.0
3.55	0.0
3.56	0.0
3.57	0.0
3.58	0.0
3.59	0.0
3.60	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.70	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.76	0.0
3.77	0.0
3.78	0.0
3.79	0.0
3.80	0.0
3.81	0.0
3.82	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.90	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.00	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	0.02121007161166202
4.05	0.055601316060415684
4.06	0.16842971534614504
4.07	0.3625604977201088
4.08	0.8150782455948645
4.09	1.7522820484171575
4.10	3.130024738783425
4.11	4.705017908929619
4.12	6.304064618765581
4.13	7.856839978305236
4.14	9.234733093799669
4.15	10.186902890135203
4.16	10.460416438387027
4.17	9.96110938695537
4.18	8.809202295259999
4.19	7.271443456262761
4.20	5.642584321469101
4.21	4.151743125205587
4.22	2.924963219483423
4.23	1.9950263198431961
4.24	1.3337431780847564
4.25	0.8854645720322241
4.26	0.5910524091265468
4.27	0.4004628239881458
4.28	0.2766779825247645
4.29	0.19475447805078483
4.30	0.13897532800624113
4.31	0.09986108381988545
4.32	0.0717909553439755
4.33	0.051380802084488586
4.34	0.03649281946220828
4.35	0.02568166405411132
4.36	0.017905311037269556
4.37	0.012380023225055936
4.38	0.008506281316122966
4.39	0.005826497039618239
4.40	0.003996031825981294
4.41	0.002760062316709
4.42	0.0019339049030620004
4.43	0.0013863118223156334
4.44	0.0010257037943439684
4.45	7.892333537817819E-4
4.46	6.344027947524644E-4
4.47	5.328437530871533E-4
4.48	4.6582889090540647E-4
4.49	4.2111084985752E-4
4.50	3.907416735060565E-4
4.51	3.695949708504287E-4
4.52	3.5437931054094207E-4
4.53	3.4298783859743054E-4
4.54	3.340740659663055E-4
4.55	3.2677755206211856E-4
4.56	3.20547740562116E-4
4.57	3.1503140921484984E-4
4.58	3.1000103629663656E-4
4.59	3.053092903049226E-4
4.60	3.0086015239128017E-4
4.61	2.965905675278435E-4
4.62	2.924587650721122E-4
4.63	2.8843680482948386E-4
4.64	2.845057887279623E-4
4.65	2.806527790055746E-4
4.66	2.7686879241484164E-4
4.67	2.7314749359019785E-4
4.68	2.694843328598928E-4
4.69	2.658759697737878E-4
4.70	2.6231990006841954E-4
4.71	2.58814186016032E-4
4.72	2.553572952868066E-4
4.73	2.5194796643424056E-4
4.74	2.485851402611594E-4
4.75	2.4526789704770735E-4
4.76	2.419954145849168E-4
4.77	2.3876694680291521E-4
4.78	2.3558179916838284E-4
4.79	2.324393188701812E-4
4.80	2.2933888370602062E-4
4.81	2.2627989297863138E-4
4.82	2.2326176870590686E-4
4.83	2.2028394600637213E-4
4.84	2.173458732990241E-4
4.85	2.1444701048256576E-4
4.86	2.1158682784738758E-4
4.87	2.087648052429003E-4
4.88	2.0598042848041231E-4
4.89	2.032331954948674E-4
4.90	2.0052260608638406E-4
4.91	1.978481725117831E-4
4.92	1.9520941081374588E-4
4.93	1.926058448842305E-4
4.94	1.9003700367781207E-4
4.95	1.8750242540832573E-4
4.96	1.850016523530229E-4
4.97	1.8253423276215486E-4
4.98	1.8009972218013814E-4
4.99	1.7769768123621077E-4
5.00	1.7532767782046932E-4
5.01	1.7298928277620362E-4
5.02	1.706820773272888E-4
5.03	1.684056426420888E-4
5.04	1.6615956957011235E-4
5.05	1.6394345309089786E-4
5.06	1.617568938017122E-4
5.07	1.5959949708488352E-4
5.08	1.5747087382944613E-4
5.09	1.5537064111947885E-4
5.10	1.5329841995814775E-4
5.11	1.5125383557856864E-4
5.12	1.4923652198461923E-4
5.13	1.4724611282490585E-4
5.14	1.4528224996368522E-4
5.15	1.4334458018350205E-4
5.16	1.414327540305571E-4
5.17	1.395464261033652E-4
5.18	1.376852565959652E-4
5.19	1.3584890959927876E-4
5.20	1.3403705492187612E-4
5.21	1.3224936664668618E-4
5.22	1.3048551896766014E-4
5.23	1.2874519719208166E-4
5.24	1.2702808737108384E-4
5.25	1.2533387782065475E-4
5.26	1.2366226493920607E-4
5.27	1.2201294751212899E-4
5.28	1.2038562678950981E-4
5.29	1.1878000999443472E-4
5.30	1.1719580825797493E-4
5.31	1.1563273496495441E-4
5.32	1.1409050922894792E-4
5.33	1.1256885222854507E-4
5.34	1.1106748967204538E-4
5.35	1.0958615243028547E-4
5.36	1.0812457112985285E-4
5.37	1.0668248368039812E-4
5.38	1.0525962967911084E-4
5.39	1.0385575280880133E-4
5.40	1.0247059952783744E-4
5.41	1.0110392119067058E-4
5.42	9.975546949592129E-5
5.43	9.842500287016165E-5
5.44	9.711228184938747E-5
5.45	9.581706846839566E-5
5.46	9.453912898083061E-5
5.47	9.327823471405594E-5
5.48	9.203415631819922E-5
5.49	9.080667178196222E-5
5.50	8.959555781729023E-5
5.51	8.840059720904847E-5
5.52	8.72215735192583E-5
5.53	8.60582753170469E-5
5.54	8.491049189318645E-5
5.55	8.377801751224823E-5
5.56	8.266064636108794E-5
5.57	8.155817878829907E-5
5.58	8.047041453185244E-5
5.59	7.939715782612211E-5
5.60	7.833821616953784E-5
5.61	7.729339770445876E-5
5.62	7.626251375958404E-5
5.63	7.524537960490463E-5
5.64	7.42418114096921E-5
5.65	7.325162699745036E-5
5.66	7.227465070869243E-5
5.67	7.131070266508388E-5
5.68	7.035961302470639E-5
5.69	6.942120612807301E-5
5.70	6.849531631880623E-5
5.71	6.758177576449143E-5
5.72	6.668041870883101E-5
5.73	6.579108323689908E-5
5.74	6.491360984295369E-5
5.75	6.4047838255199E-5
5.76	6.319361486317732E-5
5.77	6.23507839025983E-5
5.78	6.151919441643727E-5
5.79	6.069869533664729E-5
5.80	5.988913995835787E-5
5.81	5.909038200968553E-5
5.82	5.830227725045489E-5
5.83	5.752468356101659E-5
5.84	5.675746103106505E-5
5.85	5.6000470327610685E-5
5.86	5.52535770692586E-5
5.87	5.451664438771431E-5
5.88	5.378954112122969E-5
5.89	5.307213475358452E-5
5.90	5.236429719834845E-5
5.91	5.166590014704653E-5
5.92	5.097681715637847E-5
5.93	5.0296925480086685E-5
5.94	4.9626101239486076E-5
5.95	4.896422416411639E-5
5.96	4.831117477177571E-5
5.97	4.766683481260969E-5
5.98	4.703108975601111E-5
5.99	4.640382241793972E-5
6.00	4.578492188711536E-5
6.01	4.5174275464798797E-5
6.02	4.4571774415747E-5
6.03	4.397730732907945E-5
6.04	4.3390769899342985E-5
6.05	4.281205524536702E-5
6.06	4.224105887296048E-5
6.07	4.16776786416051E-5
6.08	4.112181203330678E-5
6.09	4.057335813989482E-5
6.10	4.003222019433039E-5
6.11	3.949829925353754E-5
6.12	3.8971499893847295E-5
6.13	3.845172598104796E-5
6.14	3.793888432301884E-5
6.15	3.743288333746264E-5
6.16	3.693363003209882E-5
6.17	3.644103627742368E-5
6.18	3.5955011834509776E-5
6.19	3.5475470594459324E-5
6.20	3.50023232065233E-5
6.21	3.4535488480091914E-5
6.22	3.407487860762615E-5
6.23	3.362041199883592E-5
6.24	3.317200822916533E-5
6.25	3.272958284394889E-5
6.26	3.2293060103771865E-5
6.27	3.186235864038878E-5
6.28	3.143740104905035E-5
6.29	3.101811191230652E-5
6.30	3.060441502444888E-5
6.31	3.0196234679369383E-5
6.32	2.9793499889407826E-5
6.33	2.939613511498962E-5
6.34	2.9004070767335577E-5
6.35	2.8617235836581045E-5
6.36	2.8235559013101152E-5
6.37	2.785897402768356E-5
6.38	2.748741123603793E-5
6.39	2.7120803869351562E-5
6.40	2.6759085891558954E-5
6.41	2.6402193342711655E-5
6.42	2.6050059531712577E-5
6.43	2.5702622408196873E-5
6.44	2.5359819233461423E-5
6.45	2.5021588345719437E-5
6.46	2.46878686605001E-5
6.47	2.4358599615137422E-5
6.48	2.4033722700878002E-5
6.49	2.3713177610407143E-5
6.50	2.33969086438357E-5
6.51	2.3084857314614737E-5
6.52	2.277696846686439E-5
6.53	2.24731854792104E-5
6.54	2.2173454483631616E-5
6.55	2.1877720757235153E-5
6.56	2.158593149781396E-5
6.57	2.1298033958672136E-5
6.58	2.1013976803097023E-5
6.59	2.0733706951325814E-5
6.60	2.0457175831101182E-5
6.61	2.0184332838457664E-5
6.62	1.9915128635084045E-5
6.63	1.964951510391444E-5
6.64	1.9387444416540944E-5
6.65	1.9128867945195083E-5
6.66	1.887374139197817E-5
6.67	1.86220168507667E-5
6.68	1.8373649868230757E-5
6.69	1.812859541372447E-5
6.70	1.788681001091419E-5
6.71	1.7648247541135476E-5
6.72	1.7412868291710737E-5
6.73	1.7180628519852803E-5
6.74	1.6951485126703858E-5
6.75	1.6725398466199692E-5
6.76	1.650232764882631E-5
6.77	1.6282231107833667E-5
6.78	1.6065070396198422E-5
6.79	1.5850806744932555E-5
6.80	1.5639399209010918E-5
6.81	1.5430812283501183E-5
6.82	1.5225008198616052E-5
6.83	1.5021947064042251E-5
6.84	1.482159552868012E-5
6.85	1.4623916155809269E-5
6.86	1.4428872641136792E-5
6.87	1.4236430856406912E-5
6.88	1.4046554708269099E-5
6.89	1.3859213010558591E-5
6.90	1.367436845978176E-5
6.91	1.3491989814262695E-5
6.92	1.3312043201096913E-5
6.93	1.3134496323896627E-5
6.94	1.2959318318461754E-5
6.95	1.278647656643983E-5
6.96	1.2615939970483936E-5
6.97	1.2447676256410745E-5
6.98	1.2281659667046085E-5
6.99	1.2117855363591445E-5
7.00	1.1956235457244446E-5
7.01	1.1796772270145084E-5
7.02	1.1639435970600687E-5
7.03	1.1484197182110023E-5
7.04	1.1331028859640213E-5
7.05	1.1179904035873989E-5
7.06	1.1030794533350985E-5
7.07	1.0883674039785518E-5
7.08	1.0738514932828735E-5
7.09	1.0595292654347332E-5
7.10	1.0453981025282388E-5
7.11	1.0314552134627064E-5
7.12	1.017698434413461E-5
7.13	1.0041252018755387E-5
7.14	9.90732789141191E-6
7.15	9.77519210021427E-6
7.16	9.644816756360086E-6
7.17	9.51618158717693E-6
7.18	9.389261768077972E-6
7.19	9.264034084299766E-6
7.20	9.140477219560239E-6
7.21	9.018568380980696E-6
7.22	8.898285408509565E-6
7.23	8.779606042175203E-6
7.24	8.662510331269857E-6
7.25	8.546975815981739E-6
7.26	8.432982390171873E-6
7.27	8.320509670145526E-6
7.28	8.20953649505185E-6
7.29	8.100043225045539E-6
7.30	7.992011041846325E-6
7.31	7.885419794906312E-6
7.32	7.780249300370912E-6
7.33	7.676482038920796E-6
7.34	7.574099192275696E-6
7.35	7.473080221309658E-6
7.36	7.373410493283217E-6
7.37	7.275068825141062E-6
7.38	7.178039262978331E-6
7.39	7.082304021022168E-6
7.40	6.9878453468064095E-6
7.41	6.8946460873853255E-6
7.42	6.8026906330231895E-6
7.43	6.711961442196213E-6
7.44	6.622441850456795E-6
7.45	6.534116603340578E-6
7.46	6.446969225137877E-6
7.47	6.360984039499584E-6
7.48	6.2761461028237875E-6
7.49	6.19243929467217E-6
7.50	6.109848793567352E-6
7.51	6.028361121401815E-6
7.52	5.947957859575581E-6
7.53	5.8686286719122904E-6
7.54	5.790357471280316E-6
7.55	5.713129125339833E-6
7.56	5.636932054464694E-6
7.57	5.561750393567877E-6
7.58	5.487572507512084E-6
7.59	5.414383019708424E-6
7.60	5.342169462352331E-6
7.61	5.270919900546289E-6
7.62	5.200619246359395E-6
7.63	5.131258684620832E-6
7.64	5.0628207182157325E-6
7.65	4.995296831733498E-6
7.66	4.928672203696749E-6
7.67	4.862937652561072E-6
7.68	4.798079533685495E-6
7.69	4.734086311852792E-6
7.70	4.6709469403438675E-6
7.71	4.608648151993577E-6
7.72	4.547182008707296E-6
7.73	4.486534976866352E-6
7.74	4.426695976444961E-6
7.75	4.366754358109404E-6
7.76	4.209523840614793E-6
7.77	2.929189379941022E-6
7.78	6.743334890479957E-7
7.79	2.5748547738402294E-8
7.80	1.0794698468430397E-10
7.81	5.551115123125783E-14
7.82	2.1094237467877974E-13
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.90	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.00	0.0


==> figures/tikz_ph.cdf.diffs.txt <==
0	0.0
.01	2.0995190698112516E-8
.02	4.226938275451303E-8
.03	6.375625042880647E-8
.04	8.541510224675725E-8
.05	1.0720971264830166E-7
.06	1.29108029666047E-7
.07	1.510818896329051E-7
.08	1.7310674019956287E-7
.09	1.9516137267154438E-7
.10	2.172276644398692E-7
.11	2.3929033207549076E-7
.12	2.613366954818834E-7
.13	2.833564533494317E-7
.14	3.053414700267406E-7
.15	3.272855738150476E-7
.16	3.4918436660038703E-7
.17	3.710350446619428E-7
.18	3.928362304319078E-7
.19	4.145878149314912E-7
.20	4.3629081056657655E-7
.21	4.5794721393487566E-7
.22	4.795598782722846E-7
.23	5.01132395148886E-7
.24	5.226689850134179E-7
.25	5.441743961785652E-7
.26	5.656538118370107E-7
.27	5.871127646995044E-7
.28	6.085570588505502E-7
.29	6.299926984241793E-7
.30	6.514258227113024E-7
.31	6.728626473211335E-7
.32	6.943094110314211E-7
.33	7.157723279761014E-7
.34	7.372575448337631E-7
.35	7.587711026962864E-7
.36	7.803189033139274E-7
.37	8.019066794309623E-7
.38	8.235399689450589E-7
.39	8.452240926434589E-7
.40	8.669641352906367E-7
.41	8.887649298649362E-7
.42	9.106310447665163E-7
.43	9.325667738458478E-7
.44	9.545761291315777E-7
.45	9.766628361690974E-7
.46	9.988303319173582E-7
.47	1.0210817651918429E-6
.48	1.0434199996867439E-6
.49	1.0658476196604317E-6
.50	1.0883669384253915E-6
.51	1.110980009848424E-6
.52	1.13368864313998E-6
.53	1.1564944212933235E-6
.54	1.1793987236270113E-6
.55	1.202402752988093E-6
.56	1.2255075682903158E-6
.57	1.2487141231922656E-6
.58	1.2720233118664972E-6
.59	1.2954360229735379E-6
.60	1.3189532031351737E-6
.61	1.3425759314016337E-6
.62	1.3663055064285455E-6
.63	1.3901435483224301E-6
.64	1.4140921173807318E-6
.65	1.4381538522445915E-6
.66	1.4623321303007478E-6
.67	1.4866312535156456E-6
.68	1.5110566632603242E-6
.69	1.5356151880900224E-6
.70	1.56031532888001E-6
.71	1.5851675861884024E-6
.72	1.6101848352198254E-6
.73	1.6353827543005256E-6
.74	1.6607803133473594E-6
.75	1.6864003294199883E-6
.76	1.7122700970878722E-6
.77	1.7384221020215285E-6
.78	1.764894826931177E-6
.79	1.7917336597242201E-6
.80	1.8189919145363882E-6
.81	1.8467319771085952E-6
.82	1.8750265868312486E-6
.83	1.903960268659638E-6
.84	1.9336309290154226E-6
.85	1.964151630729337E-6
.86	1.9956525630461038E-6
.87	2.028283223702609E-6
.88	2.0622148311016016E-6
.89	2.097642985632565E-6
.90	2.1347906002363337E-6
.91	2.1739111213659674E-6
.92	2.2152920625614477E-6
.93	2.259258873924118E-6
.94	2.3061791718446765E-6
.95	2.3564673544035076E-6
.96	2.410589628915639E-6
.97	2.469069479133876E-6
.98	2.532493600645098E-6
.99	2.60151833399082E-6
1.00	2.676876626011709E-6
1.01	2.7593855508460615E-6
1.02	2.8499544229041745E-6
1.03	2.9495935349837866E-6
1.04	3.0594235554837446E-6
1.05	3.1806856194053166E-6
1.06	3.3147521484997487E-6
1.07	3.463138436518575E-6
1.08	3.627515036045201E-6
1.09	3.8097209838267504E-6
1.10	4.01177790187766E-6
1.11	4.235905011885584E-6
1.12	4.484535100610808E-6
1.13	4.76033147402735E-6
1.14	5.066205937900746E-6
1.15	5.40533784233132E-6
1.16	5.7811942275068825E-6
1.17	6.1975511075004715E-6
1.18	6.658515928413731E-6
1.19	7.1685512365010556E-6
1.20	7.732499591109576E-6
1.21	8.355609756333755E-6
1.22	9.043564204206143E-6
1.23	9.802507961027487E-6
1.24	1.0639078827078658E-5
1.25	1.1560438998447584E-5
1.26	1.2574308118053832E-5
1.27	1.3688997781151921E-5
1.28	1.4913447518652208E-5
1.29	1.6257262279503763E-5
1.30	1.773075143115133E-5
1.31	1.9344969294697874E-5
1.32	2.1111757228886238E-5
1.33	2.304378727435605E-5
1.34	2.5154607366837966E-5
1.35	2.7458688125024264E-5
1.36	2.9971471215802745E-5
1.37	3.2709419296368406E-5
1.38	3.569006752942761E-5
1.39	3.8932076664318895E-5
1.40	4.245528767334499E-5
1.41	4.6280777929020935E-5
1.42	5.043091890422202E-5
1.43	5.492943537343785E-5
1.44	5.980146608946857E-5
1.45	6.507362590596102E-5
1.46	7.07740693121958E-5
1.47	7.693255534246605E-5
1.48	8.358051381832136E-5
1.49	9.075111287780674E-5
1.50	9.847932774167705E-5
1.51	1.0680201066240813E-4
1.52	1.15757961997652E-4
1.53	1.2538800234562577E-4
1.54	1.3573504567576008E-4
1.55	1.4684417338383488E-4
1.56	1.587627091967311E-4
1.57	1.7154029484789697E-4
1.58	1.8522896644064738E-4
1.59	1.9988323141251085E-4
1.60	2.1556014601000365E-4
1.61	2.323193931794947E-4
1.62	2.502233607761397E-4
1.63	2.693372199894149E-4
1.64	2.8972900388023784E-4
1.65	3.11469685921616E-4
1.66	3.346332584313296E-4
1.67	3.5929681078246E-4
1.68	3.8554060727453136E-4
1.69	4.134481645454889E-4
1.70	4.431063284022843E-4
1.71	4.746053499453186E-4
1.72	5.080389608602404E-4
1.73	5.435044477483509E-4
1.74	5.811027253653741E-4
1.75	6.209384086367735E-4
1.76	6.631198833165316E-4
1.77	7.077593751553142E-4
1.78	7.549730174430079E-4
1.79	8.0488091679014E-4
1.80	8.576072170123909E-4
1.81	9.132801609819592E-4
1.82	9.72032150310228E-4
1.83	0.0010339998027260443
1.84	0.0010993240070148401
1.85	0.0011681499753845772
1.86	0.0012406272931257693
1.87	0.0013169099654339507
1.88	0.001397156461264865
1.89	0.0014815297540943626
1.90	0.0015701973594570106
1.91	0.0016633313691402053
1.92	0.0017611084819125428
1.93	0.001863710030668641
1.94	0.0019713220058753707
1.95	0.002084135075207686
1.96	0.0022023445992661456
1.97	0.0023261506432715696
1.98	0.002455757984636524
1.99	0.002591376116317133
2.00	0.0027332192458539265
2.01	0.0028815062900138114
2.02	0.003036460864950876
2.03	0.0031983112718088217
2.04	0.0033672904776918516
2.05	0.003543636091937494
2.06	0.0037275903376291883
2.07	0.003919400018292677
2.08	0.004119316479725652
2.09	0.004327595566916203
2.10	0.004544497576011056
2.11	0.004770287201301371
2.12	0.005005233477199642
2.13	0.005249609715187079
2.14	0.005503693435718221
2.15	0.00576776629507483
2.16	0.00604211400716833
2.17	0.006327026260295556
2.18	0.006622796628861128
2.19	0.006929722480082907
2.20	0.007248104875707769
2.21	0.007578248468767133
2.22	0.007920461395411848
2.23	0.008275055161870366
2.24	0.00864234452658124
2.25	0.009022647377556724
2.26	0.009416284605043386
2.27	0.009823579969547405
2.28	0.010244859965301788
2.29	0.010680453679258897
2.30	0.011130692645694924
2.31	0.01159591069652283
2.32	0.012076443807412077
2.33	0.01257262993982264
2.34	0.013084808879063586
2.35	0.013613322068493767
2.36	0.01415851243998743
2.37	0.014720724240790135
2.38	0.015300302856899914
2.39	0.0158975946331082
2.40	0.016512946689843322
2.41	0.017146706736963033
2.42	0.01779922288464581
2.43	0.018470843451534574
2.44	0.019161916770292064
2.45	0.01987279099072892
2.46	0.02060381388067023
2.47	0.021355332624728034
2.48	0.022127693621150853
2.49	0.022921242276926074
2.50	0.02373632280130933
2.51	0.024573277997961752
2.52	0.025432449055873215
2.53	0.026314175339258717
2.54	0.027218794176607008
2.55	0.028146640649070354
2.56	0.029098047378381217
2.57	0.030073344314484586
2.58	0.03107285852307107
2.59	0.03209691397320183
2.60	0.033145831325215855
2.61	0.03421992771910353
2.62	0.035319516563537615
2.63	0.03644490732575065
2.64	0.03759640532244619
2.65	0.038774311511923884
2.66	0.039978922287611685
2.67	0.04121052927318339
2.68	0.042469419119445906
2.69	0.043755873303175194
2.70	0.045070167928076485
2.71	0.04641257352805149
2.72	0.047783354872937375
2.73	0.04918277077689329
2.74	0.05061107390960204
2.75	0.05206851061044785
2.76	0.053555320705836754
2.77	0.05507173732981508
2.78	0.05661798674813863
2.79	0.05819428818594812
2.80	0.059800853659195616
2.81	0.06143788780996217
2.82	0.0631055877458107
2.83	0.06480414288330778
2.84	0.06653373479583742
2.85	0.06829453706584418
2.86	0.07008671514161814
2.87	0.07191042619874195
2.88	0.07376581900630923
2.89	0.07565303379801845
2.90	0.0775722021482571
2.91	0.07952344685325567
2.92	0.08150688181740663
2.93	0.08352261194484657
2.94	0.08557073303637043
2.95	0.08765133169175338
2.96	0.08976448521755738
2.97	0.09191026154048283
2.98	0.09408871912632544
2.99	0.09629990690458924
3.00	0.09854386419881175
3.01	0.10082062066263862
3.02	0.10313019622168143
3.03	0.10547260102120122
3.04	0.10784783537963619
3.05	0.1102558897479989
3.06	0.11269674467515274
3.07	0.1151703707789863
3.08	0.11767672872349035
3.09	0.12021576920172254
3.10	0.12278743292467564
3.11	0.1253916506160301
3.12	0.12802834301275887
3.13	0.13069742087160216
3.14	0.13339878498134175
3.15	0.1361323261808733
3.16	0.1388979253830406
3.17	0.14169545360417085
3.18	0.14452477199929517
3.19	0.1473857319029686
3.20	0.15027817487568004
3.21	0.15320193275575544
3.22	0.1561568277167093
3.23	0.159142672329976
3.24	0.16215926963295857
3.25	0.16520641320228974
3.26	0.1682838872322777
3.27	0.17139146661839716
3.28	0.17452891704579496
3.29	0.17769599508266903
3.30	0.18089244827847545
3.31	0.18411801526683655
3.32	0.1873724258730609
3.33	0.19065540122618033
3.34	0.19396665387539258
3.35	0.19730588791079648
3.36	0.20067279908833055
3.37	0.2040670749587852
3.38	0.2074883950007681
3.39	0.2109364307575426
3.40	0.21441084597757015
3.41	0.217911296758691
3.42	0.22143743169576358
3.43	0.22498889203169595
3.44	0.22856531181170386
3.45	0.23216631804068588
3.46	0.23579153084358742
3.47	0.23944056362862898
3.48	0.24311302325325324
3.49	0.24680851019268737
3.50	0.2505266187109617
3.51	0.25426693703427694
3.52	0.2580290475265793
3.53	0.26181252686719636
3.54	0.2656169462304396
3.55	0.2694418714670055
3.56	0.273286863287056
3.57	0.27715147744485663
3.58	0.28103526492482395
3.59	0.2849377721288615
3.60	0.28885854106486236
3.61	0.2927971095362244
3.62	0.29675301133226195
3.63	0.3007257764194207
3.64	0.30471493113307696
3.65	0.3087199983699166
3.66	0.3127404977806679
3.67	0.3167759459631095
3.68	0.3208258566552391
3.69	0.32488974092844997
3.70	0.32896710738062335
3.71	0.33305746232902567
3.72	0.3371603100028395
3.73	0.34127515273529446
3.74	0.3454014911552085
3.75	0.3495388243779125
3.76	0.3536866501953391
3.77	0.35784446526528185
3.78	0.36201176529965
3.79	0.3661880452516475
3.80	0.37037279950172713
3.81	0.37456552204233373
3.82	0.37876570666117565
3.83	0.3829728471230854
3.84	0.3871864373503066
3.85	0.39140597160108426
3.86	0.3956309446465674
3.87	0.39986085194583926
3.88	0.40409518981907083
3.89	0.408333455618697
3.90	0.4125751478984666
3.91	0.41681976658043385
3.92	0.42106681311970834
3.93	0.4253157906668955
3.94	0.4295662042282579
3.95	0.4338175608234112
3.96	0.43806936964057547
3.97	0.44232114218932356
3.98	0.4465723924506798
3.99	0.45082263702467096
4.00	0.4550713952751016
4.01	0.45931818947165526
4.02	0.4635625449292041
4.03	0.4678039901442511
4.04	0.4720420569285857
4.05	0.47627628053996596
4.06	0.48030619980990036
4.07	0.48373135726844807
4.08	0.48475129926602967
4.09	0.4834655760921912
4.10	0.4789737420913329
4.11	0.4584753557753538
4.12	0.42166997993319694
4.13	0.3663571817372792
4.14	0.3059365328468128
4.15	0.22980760950792378
4.16	0.1352699926506986
4.17	0.030023267982997537
4.18	-0.06283297391888354
4.19	-0.15659913752270027
4.20	-0.2275756222559827
4.21	-0.29066282242485175
4.22	-0.3373611271361203
4.23	-0.36667092022244574
4.24	-0.3865925801707847
4.25	-0.3975264800538785
4.26	-0.4027729874649747
4.27	-0.4058324644556486
4.28	-0.4061052674767782
4.29	-0.40449174732259363
4.30	-0.40239224907785387
4.31	-0.40070711206807985
4.32	-0.3983366698128441
4.33	-0.39578124998211317
4.34	-0.39274117435558265
4.35	-0.38951675878498737
4.36	-0.3858083131594172
4.37	-0.3828161413735124
4.38	-0.37924054129859996
4.39	-0.3760818047566885
4.40	-0.3724402174973107
4.41	-0.36901605917718927
4.42	-0.36570960334263036
4.43	-0.3622211174147414
4.44	-0.35855086267728
4.45	-0.35499909426721576
4.46	-0.35156606116790634
4.47	-0.34805200620484633
4.48	-0.34445716604405796
4.49	-0.3409817711928643
4.50	-0.33752604600324776
4.51	-0.33389020867756514
4.52	-0.33027447127670806
4.53	-0.3268790397305509
4.54	-0.323304113850745
4.55	-0.3197498873457406
4.56	-0.3163165478380643
4.57	-0.3129042768836756
4.58	-0.3094132499935468
4.59	-0.3059436366572491
4.60	-0.30259560036858024
4.61	-0.29926929865320906
4.62	-0.2960648830981748
4.63	-0.2929824993833695
4.64	-0.28992228731480474
4.65	-0.2865843808596322
4.66	-0.28326890818299033
4.67	-0.28007599168653474
4.68	-0.2770057480485171
4.69	-0.27395828826559443
4.70	-0.2707337176960918
4.71	-0.26763213610485015
4.72	-0.2645536377094273
4.73	-0.26149831122783773
4.74	-0.2583662399274904
4.75	-0.2552575016756241
4.76	-0.2521721689908658
4.77	-0.24921030909602226
4.78	-0.24617198397214934
4.79	-0.24315725041359437
4.80	-0.24036616008427203
4.81	-0.23739875957482803
4.82	-0.2345550904608774
4.83	-0.23163518936220562
4.84	-0.22873908800274445
4.85	-0.22606681327157085
4.86	-0.2232183872845419
4.87	-0.22039382744683855
4.88	-0.21759314651613004
4.89	-0.21481635266648635
4.90	-0.21216344955286137
4.91	-0.20943443637624715
4.92	-0.20672930794932964
4.93	-0.20404805476264987
4.94	-0.2014906630512916
4.95	-0.19895711486197798
4.96	-0.19634738812050423
4.97	-0.1937614566996444
4.98	-0.1914992904872953
4.99	-0.18906085545489704
5.00	-0.18674611372616523
5.01	-0.18425502364596436
5.02	-0.181787539849402
5.03	-0.17944361333105618
5.04	-0.17712319151428801
5.05	-0.17472621832063806
5.06	-0.17245263423929014
5.07	-0.1701023763965015
5.08	-0.16777537862504854
5.09	-0.16557157153361457
5.10	-0.16329088257605295
5.11	-0.16103323612062015
5.12	-0.15889855351897508
5.13	-0.15668675317509706
5.14	-0.15449775061397042
5.15	-0.15233145855002095
5.16	-0.15018778695537605
5.17	-0.14806664312779116
5.18	-0.14596793175829703
5.19	-0.14389155499858552
5.20	-0.14183741252792736
5.21	-0.1398054016198783
5.22	-0.13779541720849242
5.23	-0.13580735195413407
5.24	-0.1338410963089478
5.25	-0.1318965385817913
5.26	-0.12997356500274393
5.27	-0.1280720597871461
5.28	-0.12639190519906807
5.29	-0.12453298161436999
5.30	-0.12269516758315069
5.31	-0.1208783398916572
5.32	-0.11908237362363694
5.33	-0.11740714222113591
5.34	-0.11575251754466631
5.35	-0.11401836993277548
5.36	-0.11230456826105406
5.37	-0.11061098000040404
5.38	-0.10893747127476283
5.39	-0.10728390691814227
5.40	-0.10565015053099192
5.41	-0.10403606453590608
5.42	-0.1024415102326498
5.43	-0.10086634785249271
5.44	-0.09931043661182182
5.45	-0.09787363476510236
5.46	-0.09635579965709085
5.47	-0.09485678777431705
5.48	-0.09347645479587319
5.49	-0.09201465564346611
5.50	-0.09057124453070164
5.51	-0.08914607501169747
5.52	-0.08783900002888978
5.53	-0.08644987196010612
5.54	-0.0850785426649171
5.55	-0.08372486353020836
5.56	-0.08238868551503864
5.57	-0.08116985919464237
5.58	-0.079968234803806
5.59	-0.07868366227940338
5.60	-0.07741599130215926
5.61	-0.0761650713377513
5.62	-0.0749307516770229
5.63	-0.07371288147552335
5.64	-0.0725113097922746
5.65	-0.07132588562776565
5.66	-0.07015645796120806
5.67	-0.06900287578700903
5.68	-0.06786498815054054
5.69	-0.06674264418311804
5.70	-0.0656356931362434
5.71	-0.06454398441514064
5.72	-0.06346736761147576
5.73	-0.062405692535437374
5.74	-0.06135880924698511
5.75	-0.06032656808645076
5.76	-0.059308819704394944
5.77	-0.058305415090705415
5.78	-0.05731620560301465
5.79	-0.056341042994442536
5.80	-0.0553797794405525
5.81	-0.05443226756567077
5.82	-0.053498360468490325
5.83	-0.05257791174704196
5.84	-0.051670775522864254
5.85	-0.05077680646460392
5.86	-0.04989585981094835
5.87	-0.049027791392803
5.88	-0.0481724576549345
5.89	-0.047329715676855955
5.90	-0.04649942319315914
5.91	-0.04568143861314311
5.92	-0.04487562103985798
5.93	-0.04408183028855883
5.94	-0.04329992690441009
5.95	-0.042529772179776604
5.96	-0.041771228170757846
5.97	-0.0411241577132222
5.98	-0.04038842443822821
5.99	-0.03966389278687976
6.00	-0.03895042802457893
6.01	-0.038247896254789415
6.02	-0.03755616443219367
6.03	-0.036875100375311054
6.04	-0.03620457277861511
6.05	-0.035544451224093554
6.06	-0.03489460619228413
6.07	-0.034254909072851225
6.08	-0.03362523217459612
6.09	-0.03300544873498734
6.10	-0.032395432929257284
6.11	-0.031895059878963794
6.12	-0.031304205660069195
6.13	-0.030722747310667042
6.14	-0.030150562838091477
6.15	-0.029587531225721664
6.16	-0.029033532439279752
6.17	-0.028588447432717934
6.18	-0.02805215815368678
6.19	-0.027524547548592238
6.20	-0.027005499567217317
6.21	-0.026494899167007535
6.22	-0.025992632316930164
6.23	-0.025498586000926693
6.24	-0.025012648221065747
6.25	-0.02453470800026858
6.26	-0.02406465538469693
6.27	-0.02360238144580229
6.28	-0.023147778282035736
6.29	-0.022700739020171334
6.30	-0.022261157816425015
6.31	-0.021828929857103718
6.32	-0.0214039513590617
6.33	-0.020986119569794348
6.34	-0.020575332767242882
6.35	-0.02017149025934928
6.36	-0.019774492383277886
6.37	-0.019384240504400685
6.38	-0.019000637014974786
6.39	-0.018623585332625203
6.40	-0.018252989898490446
6.41	-0.017888756175204246
6.42	-0.017530790644612826
6.43	-0.017179000805183087
6.44	-0.016833295169316975
6.45	-0.016493583260354217
6.46	-0.016259775609397287
6.47	-0.015931783751888307
6.48	-0.015609520224075135
6.49	-0.015292898559174262
6.50	-0.014981833283418289
6.51	-0.014676239911928124
6.52	-0.01437603494435058
6.53	-0.014081135860375738
6.54	-0.013791461115057357
6.55	-0.013506930134032813
6.56	-0.013227463308495224
6.57	-0.012952981990122181
6.58	-0.012683408485793302
6.59	-0.012418666052205984
6.60	-0.012158678890325292
6.61	-0.011903372139744683
6.62	-0.0116526718729274
6.63	-0.011406505089273766
6.64	-0.011164799709187379
6.65	-0.010927484567911927
6.66	-0.010694489409347807
6.67	-0.010465744879737393
6.68	-0.010241182521311676
6.69	-0.010020734765759043
6.70	-0.00980433492770727
6.71	-0.009591917198012334
6.72	-0.009383416637126496
6.73	-0.00917876916824878
6.74	-0.008977911570521524
6.75	-0.008780781472068067
6.76	-0.008587317343043077
6.77	-0.008397458488617948
6.78	-0.008211145041907897
6.79	-0.008028317956792153
6.80	-0.007848919000810306
6.81	-0.007672890747942529
6.82	-0.0075001765713280655
6.83	-0.0073307206360413435
6.84	-0.007164467891748405
6.85	-0.007001364065389759
6.86	-0.006841355653818826
6.87	-0.0066843899164388265
6.88	-0.006530414867776724
6.89	-0.0063793792701162255
6.90	-0.006231232626031646
6.91	-0.006085925171003037
6.92	-0.005943407865943939
6.93	-0.0058036323897801
6.94	-0.005666551132009201
6.95	-0.005532117185237939
6.96	-0.005400284337771288
6.97	-0.005271007066172673
6.98	-0.005144240527809818
6.99	-0.005019940553517621
7.00	-0.004898063640117689
7.01	-0.004778566943054452
7.02	-0.004661408269065914
7.03	-0.004546546068754487
7.04	-0.004433939429331568
7.05	-0.004323548067280192
7.06	-0.004215332321050758
7.07	-0.0041092531437910695
7.08	-0.00400527209618029
7.09	-0.0039033513391402153
7.10	-0.0038034536267168573
7.11	-0.003705542298912845
7.12	-0.003609581274574891
7.13	-0.0035155350443316635
7.14	-0.0034233686635486427
7.15	-0.0033330477453111795
7.16	-0.0032445384534769417
7.17	-0.003157807495728693
7.18	-0.003072822116721663
7.19	-0.002989550091205384
7.20	-0.002907959717234787
7.21	-0.0028280198094190467
7.22	-0.0027496996921896333
7.23	-0.0026729691931489663
7.24	-0.002597798636450377
7.25	-0.0025241588362128198
7.26	-0.0024520210899653394
7.27	-0.0023813571722373084
7.28	-0.00231213932804597
7.29	-0.0022443402665978107
7.30	-0.0021779331549008907
7.31	-0.002112891611493195
7.32	-0.002049189700241927
7.33	-0.0019868019241179313
7.34	-0.0019257032191619672
7.35	-0.001865868948295657
7.36	-0.0018072748954147677
7.37	-0.0017498972593604778
7.38	-0.0016937126480341957
7.39	-0.0016386980725203726
7.40	-0.0015848309413365458
7.41	-0.001532089054627761
7.42	-0.0014804505985236416
7.43	-0.0014298941394695897
7.44	-0.0013803986186838868
7.45	-0.001331943346607356
7.46	-0.001284507997433737
7.47	-0.0012380726037418688
7.48	-0.001192617551065478
7.49	-0.0011481235726743533
7.50	-0.0011045717442760283
7.51	-0.0010619434788535775
7.52	-0.0010202205215168458
7.53	-9.793849444743596E-4
7.54	-9.39419141936404E-4
7.55	-9.0030582524947E-4
7.56	-8.620280178822659E-4
7.57	-8.245690506756276E-4
7.58	-7.87912557000503E-4
7.59	-7.520424680037552E-4
7.60	-7.169430079496664E-4
7.61	-6.825986895961922E-4
7.62	-6.489943096014139E-4
7.63	-6.161149440196967E-4
7.64	-5.839459438415906E-4
7.65	-5.524729305671494E-4
7.66	-5.216817918761718E-4
7.67	-4.915586772928915E-4
7.68	-4.620899939805634E-4
7.69	-4.332624025062959E-4
7.70	-4.050628127588718E-4
7.71	-3.774783797830805E-4
7.72	-3.504964998107818E-4
7.73	-3.2410480625999494E-4
7.74	-2.982911657893883E-4
7.75	-2.730436744320386E-4
7.76	-2.4835065377537546E-4
7.77	-2.2420064717465493E-4
7.78	-2.0058241602449733E-4
7.79	-1.774849361096953E-4
7.80	-1.548973939283771E-4
7.81	-1.3280918317737367E-4
7.82	-1.112099011905121E-4
7.83	-9.008934546317349E-5
7.84	-6.943751023624767E-5
7.85	-4.924458310195945E-5
7.86	-2.9500941678306525E-5
7.87	-1.0197150318469461E-5
7.88	8.67604311005632E-6
7.89	2.7127710461649635E-5
7.90	4.516674640575591E-5
7.91	6.280187156337824E-5
7.92	8.00416355560829E-5
7.93	9.689442000260229E-5
7.94	1.1336844151377257E-4
7.95	1.2947175458910554E-4
7.96	1.4521225449604103E-4
7.97	1.605976801447584E-4
7.98	1.7563561683675566E-4
7.99	1.903334990166483E-4
8.00	2.046986130300743E-4


==> figures/tikz_ph.pdf.diffs.txt <==
0	0.0
.01	2.0995190698112517E-6
.02	2.1274192056400514E-6
.03	2.1486867674293443E-6
.04	2.1658851817950783E-6
.05	2.1794610401544405E-6
.06	2.1898317017745327E-6
.07	2.197385996685812E-6
.08	2.202485056665776E-6
.09	2.205463247198151E-6
.10	2.2066291768324823E-6
.11	2.2062667635621556E-6
.12	2.204636340639265E-6
.13	2.2019757867548295E-6
.14	2.1985016677308903E-6
.15	2.194410378830699E-6
.16	2.1898792785339425E-6
.17	2.185067806155576E-6
.18	2.1801185769965026E-6
.19	2.175158449958339E-6
.20	2.1702995635085344E-6
.21	2.165640336829911E-6
.22	2.1612664337408977E-6
.23	2.1572516876601354E-6
.24	2.1536589864531888E-6
.25	2.150541116514735E-6
.26	2.147941565844551E-6
.27	2.145895286249362E-6
.28	2.144429415104585E-6
.29	2.143563957362905E-6
.30	2.1433124287123103E-6
.31	2.143682460983109E-6
.32	2.1446763710287664E-6
.33	2.1462916944680253E-6
.34	2.14852168576617E-6
.35	2.151355786252335E-6
.36	2.154780061764096E-6
.37	2.1587776117034915E-6
.38	2.163328951409657E-6
.39	2.1684123698399993E-6
.40	2.174004264717788E-6
.41	2.180079457429942E-6
.42	2.186611490158013E-6
.43	2.193572907933148E-6
.44	2.2009355285729954E-6
.45	2.208670703751967E-6
.46	2.2167495748260764E-6
.47	2.225143327448472E-6
.48	2.2338234494900996E-6
.49	2.2427619973687787E-6
.50	2.251931876495988E-6
.51	2.2613071423032485E-6
.52	2.2708633291556033E-6
.53	2.280577815334347E-6
.54	2.2904302333687744E-6
.55	2.300402936108182E-6
.56	2.3104815302222664E-6
.57	2.32065549019498E-6
.58	2.330918867423159E-6
.59	2.341271110704073E-6
.60	2.3517180161635832E-6
.61	2.3622728266459987E-6
.62	2.3729575026911833E-6
.63	2.3838041893884584E-6
.64	2.3948569058301698E-6
.65	2.406173486385969E-6
.66	2.417827805615627E-6
.67	2.4299123214897785E-6
.68	2.4425409744678634E-6
.69	2.4558524829698255E-6
.70	2.470014078998764E-6
.71	2.4852257308392304E-6
.72	2.5017249031422985E-6
.73	2.5197919080700173E-6
.74	2.539755904683387E-6
.75	2.5620016072628832E-6
.76	2.586976766788395E-6
.77	2.6152004933656277E-6
.78	2.647272490964862E-6
.79	2.6838832793043007E-6
.80	2.725825481216813E-6
.81	2.774006257220699E-6
.82	2.82946097226534E-6
.83	2.893368182838927E-6
.84	2.967066035578474E-6
.85	3.0520701713914506E-6
.86	3.1500932316766635E-6
.87	3.2630660656505333E-6
.88	3.3931607398992533E-6
.89	3.5428154530963418E-6
.90	3.7147614603768644E-6
.91	3.912052112963371E-6
.92	4.138094119548032E-6
.93	4.3966811362670195E-6
.94	4.692029792055855E-6
.95	5.028818255883113E-6
.96	5.412227451213153E-6
.97	5.847985021823668E-6
.98	6.342412151122233E-6
.99	6.902473334572193E-6
1.00	7.535829202088874E-6
1.01	8.250892483435268E-6
1.02	9.0568872058113E-6
1.03	9.963911207961206E-6
1.04	1.0983002049995806E-5
1.05	1.2126206392157199E-5
1.06	1.3406652909443204E-5
1.07	1.4838628801882653E-5
1.08	1.643765995266258E-5
1.09	1.8220594778154945E-5
1.10	2.0205691805090916E-5
1.11	2.241271100079244E-5
1.12	2.4863008872522402E-5
1.13	2.7579637341654226E-5
1.14	3.058744638733961E-5
1.15	3.3913190443057346E-5
1.16	3.758563851755625E-5
1.17	4.1635687999358903E-5
1.18	4.6096482091325926E-5
1.19	5.100353080873248E-5
1.20	5.6394835460852E-5
1.21	6.231101652241795E-5
1.22	6.879544478723876E-5
1.23	7.589437568213445E-5
1.24	8.365708660511707E-5
1.25	9.213601713689259E-5
1.26	1.0138691196062486E-4
1.27	1.1146896630980889E-4
1.28	1.2244497375002864E-4
1.29	1.3438147608515552E-4
1.30	1.4734891516475664E-4
1.31	1.6142178635465443E-4
1.32	1.7667879341883643E-4
1.33	1.9320300454698125E-4
1.34	2.1108200924819148E-4
1.35	2.3040807581862984E-4
1.36	2.51278309077848E-4
1.37	2.7379480805656616E-4
1.38	2.980648233059206E-4
1.39	3.2420091348912827E-4
1.40	3.523211009026095E-4
1.41	3.8254902556759447E-4
1.42	4.1501409752010826E-4
1.43	4.498516469215834E-4
1.44	4.872030716030715E-4
1.45	5.27215981649245E-4
1.46	5.700443406234787E-4
1.47	6.158486030270247E-4
1.48	6.647958475855303E-4
1.49	7.170599059485381E-4
1.50	7.728214863870312E-4
1.51	8.322682920731079E-4
1.52	8.95595133524387E-4
1.53	9.63004034797377E-4
1.54	0.0010347043330134309
1.55	0.0011109127708074805
1.56	0.0011918535812896224
1.57	0.0012777585651165858
1.58	0.0013688671592750415
1.59	0.0014654264971863474
1.60	0.0015676914597492796
1.61	0.0016759247169491043
1.62	0.0017903967596645
1.63	0.00191138592132752
1.64	0.002039178389082294
1.65	0.0021740682041378146
1.66	0.0023163572509713607
1.67	0.00246635523511304
1.68	0.0026243796492071364
1.69	0.0027907557270957545
1.70	0.002965816385679538
1.71	0.003149902154303433
1.72	0.0033433610914921762
1.73	0.003546548688811049
1.74	0.0037598277617023244
1.75	0.003983568327139942
1.76	0.004218147467975803
1.77	0.004463949183878266
1.78	0.004721364228769368
1.79	0.00499078993471321
1.80	0.005272630022225093
1.81	0.00556729439695683
1.82	0.005875198932826873
1.83	0.0061967652415816366
1.84	0.00653242042887958
1.85	0.006882596836973705
1.86	0.007247731774119213
1.87	0.007628267230818135
1.88	0.008024649583091426
1.89	0.008437329282949763
1.90	0.008866760536264798
1.91	0.009313400968319471
1.92	0.009777711277233753
1.93	0.01026015487560982
1.94	0.010761197520672968
1.95	0.01128130693323153
1.96	0.011820952405845958
1.97	0.012380604400542405
1.98	0.012960734136495443
1.99	0.01356181316806088
2.00	0.014184312953679362
2.01	0.014828704415988493
2.02	0.015495457493706465
2.03	0.01618504068579456
2.04	0.01689792058830299
2.05	0.017634561424564224
2.06	0.018395424569169448
2.07	0.01918096806634889
2.08	0.01999164614329748
2.09	0.020827908719055124
2.10	0.021690200909485306
2.11	0.022578962529031486
2.12	0.0234946275898271
2.13	0.02443762379874372
2.14	0.025408372053114126
2.15	0.026407285935660905
2.16	0.027434771209349992
2.17	0.028491225312722666
2.18	0.029577036856557205
2.19	0.03069258512217784
2.20	0.031838239562486256
2.21	0.03301435930593635
2.22	0.034221292664471464
2.23	0.035459376645851845
2.24	0.036728936471087416
2.25	0.038030285097548355
2.26	0.039363722748666195
2.27	0.04072953645040192
2.28	0.042127999575438356
2.29	0.043559371395710846
2.30	0.04502389664360271
2.31	0.0465218050827906
2.32	0.048053311088924744
2.33	0.04961861324105626
2.34	0.05121789392409457
2.35	0.052851318943018116
2.36	0.05451903714936632
2.37	0.056221180080270536
2.38	0.05795786161097785
2.39	0.059729177620828494
2.40	0.06153520567351231
2.41	0.06337600471197115
2.42	0.0652516147682778
2.43	0.06716205668887629
2.44	0.06910733187574895
2.45	0.07108742204368565
2.46	0.07310228899413095
2.47	0.07515187440578046
2.48	0.0772360996422819
2.49	0.07935486557752204
2.50	0.08150805243832548
2.51	0.08369551966524238
2.52	0.08591710579114627
2.53	0.08817262833855019
2.54	0.09046188373482908
2.55	0.09278464724633458
2.56	0.09514067293108636
2.57	0.09752969361033689
2.58	0.09995142085864848
2.59	0.10240554501307585
2.60	0.10489173520140255
2.61	0.1074096393887676
2.62	0.10995888444340837
2.63	0.11253907622130327
2.64	0.11514979966955399
2.65	0.11779061894776968
2.66	0.12046107756878005
2.67	0.12316069855717038
2.68	0.12588898462625175
2.69	0.1286454183729288
2.70	0.1314294624901291
2.71	0.1342405599975005
2.72	0.13707813448858852
2.73	0.13994159039559181
2.74	0.14283031327087456
2.75	0.14574367008458114
2.76	0.14868100953889032
2.77	0.1516416623978327
2.78	0.1546249418323549
2.79	0.15763014378094922
2.80	0.1606565473247494
2.81	0.16370341507665545
2.82	0.16676999358485253
2.83	0.16985551374970875
2.84	0.17295919125296377
2.85	0.17608022700067588
2.86	0.1792178075773962
2.87	0.18237110571238113
2.88	0.18553928075672743
2.89	0.1887214791709224
2.90	0.19191683502386425
2.91	0.19512447049985782
2.92	0.19834349641509597
2.93	0.20157301274399408
2.94	0.2048121091523858
2.95	0.20805986553829453
2.96	0.2113153525804004
2.97	0.21457763229254523
2.98	0.21784575858426053
2.99	0.2211187778263804
3.00	0.22439572942225122
3.01	0.22767564638268706
3.02	0.23095755590428063
3.03	0.234240479951979
3.04	0.2375234358434966
3.05	0.24080543683627081
3.06	0.2440854927153846
3.07	0.24736261038335594
3.08	0.2506357944504045
3.09	0.2539040478232196
3.10	0.2571663722953102
3.11	0.26042176913544657
3.12	0.2636692396728757
3.13	0.2669077858843294
3.14	0.270136410973959
3.15	0.2733541199531536
3.16	0.2765599202167318
3.17	0.27975282211302466
3.18	0.28293183951243195
3.19	0.2860959903673438
3.20	0.2892442972711434
3.21	0.29237578800754005
3.22	0.2954894960953858
3.23	0.29858446132667027
3.24	0.30165973029825655
3.25	0.30471435693311677
3.26	0.3077474029987953
3.27	0.3107579386119469
3.28	0.31374504273977977
3.29	0.3167078036874077
3.30	0.31964531958064146
3.31	0.32255669883611005
3.32	0.32544106062243616
3.33	0.3282975353119416
3.34	0.3311252649212254
3.35	0.33392340354038985
3.36	0.3366911177534071
3.37	0.3394275870454655
3.38	0.3421320041982895
3.39	0.34480357567744924
3.40	0.347441522002756
3.41	0.3500450781120851
3.42	0.35261349370725725
3.43	0.35514603359323715
3.44	0.35764197800079167
3.45	0.36010062289820177
3.46	0.36252128029015396
3.47	0.3649032785041556
3.48	0.3672459624624258
3.49	0.36954869394341394
3.50	0.3718108518274338
3.51	0.3740318323315228
3.52	0.3762110492302351
3.53	0.37834793406170686
3.54	0.38044193632432166
3.55	0.38249252365659125
3.56	0.3844991820050492
3.57	0.386461415780065
3.58	0.38837874799673155
3.59	0.3902507204037564
3.60	0.39207689360008513
3.61	0.3938568471362036
3.62	0.3955901796037553
3.63	0.39727650871587694
3.64	0.398915471365624
3.65	0.40050672368396323
3.66	0.40204994107513325
3.67	0.4035448182441559
3.68	0.40499106921296213
3.69	0.40638842732108604
3.70	0.4077366452173381
3.71	0.40903549484023194
3.72	0.41028476738138586
3.73	0.41148427324549375
3.74	0.4126338419914055
3.75	0.4137333222703987
3.76	0.414782581742662
3.77	0.41578150699427274
3.78	0.416730003436816
3.79	0.4176279951997486
3.80	0.41847542500796364
3.81	0.4192722540606597
3.82	0.4200184618841918
3.83	0.4207140461909731
3.84	0.4213590227221231
3.85	0.42195342507776457
3.86	0.4224973045483138
3.87	0.4229907299271862
3.88	0.4234337873231575
3.89	0.4238265799626162
3.90	0.42416922797696155
3.91	0.4244618681967238
3.92	0.42470465392744905
3.93	0.42489775471871716
3.94	0.42504135613624094
3.95	0.42513565951532994
3.96	0.4251808817164249
3.97	0.42517725487480895
3.98	0.4251250261356254
3.99	0.42502445739911465
4.00	0.424875825043064
4.01	0.42467941965536604
4.02	0.4244355457548865
4.03	0.42414452150469906
4.04	0.4238066784334582
4.05	0.4234223611380261
4.06	0.4029919269934379
4.07	0.34251574585477346
4.08	0.10199419975815782
4.09	-0.12857231738384556
4.10	-0.4491834000858299
4.11	-2.0498386315979054
4.12	-3.680537584215689
4.13	-5.531279819591774
4.14	-6.042064889046639
4.15	-7.612892333888904
4.16	-9.453761685722517
4.17	-10.524672466770108
4.18	-9.285624190188107
4.19	-9.376616360381673
4.20	-7.097648473328244
4.21	-6.3087200168869035
4.22	-4.669830471126856
4.23	-2.930979308632542
4.24	-1.9921659948338943
4.25	-1.093389988309379
4.26	-0.5246507411096224
4.27	-0.30594769906738817
4.28	-0.027280302112964172
4.29	0.1613520154184589
4.30	0.20994982447397614
4.31	0.16851370097740181
4.32	0.23704422552357496
4.33	0.25554198307309317
4.34	0.3040075626530525
4.35	0.3224415570595274
4.36	0.3708445625570156
4.37	0.2992171785904829
4.38	0.35756000749124217
4.39	0.31587365419114555
4.40	0.36415872593777987
4.41	0.342415832012144
4.42	0.3306455834558908
4.43	0.34884859278889735
4.44	0.3670254737461409
4.45	0.35517684100642155
4.46	0.3433033099309424
4.47	0.35140549630600093
4.48	0.35948401607883707
4.49	0.3475394851193636
4.50	0.3455725189616565
4.51	0.36358373256826226
4.52	0.36157374008570775
4.53	0.33954315461571793
4.54	0.35749258798059014
4.55	0.35542265050043653
4.56	0.3433339507676325
4.57	0.3412270954388674
4.58	0.3491026890128812
4.59	0.34696133362976944
4.60	0.3348036288668865
4.61	0.33263017153711827
4.62	0.3204415555034257
4.63	0.30823837148052924
4.64	0.30602120685647716
4.65	0.33379064551725124
4.66	0.3315472676641895
4.67	0.3192916496455589
4.68	0.3070243638017667
4.69	0.3047459782922646
4.70	0.32245705695026494
4.71	0.3101581591241631
4.72	0.3078498395422846
4.73	0.3055326481589571
4.74	0.31320713003473166
4.75	0.31087382518663054
4.76	0.3085332684758302
4.77	0.2961859894843544
4.78	0.30383251238729203
4.79	0.30147335585549717
4.80	0.2791090329322343
4.81	0.2967400509443996
4.82	0.284366911395062
4.83	0.29199010986717955
4.84	0.28961013594611673
4.85	0.2672274731173596
4.86	0.28484259870289463
4.87	0.28245598377033554
4.88	0.280068093070851
4.89	0.27767938496436884
4.90	0.26529031136249825
4.91	0.27290131766142256
4.92	0.27051284269175024
4.93	0.26812531866797773
4.94	0.255739171135827
4.95	0.2533548189313617
4.96	0.260972674147375
4.97	0.2585931420859833
4.98	0.22621662123490927
4.99	0.24384350323982673
5.00	0.23147417287318062
5.01	0.2491090080200875
5.02	0.24674837965623642
5.03	0.2343926518345807
5.04	0.232042181676817
5.05	0.2396973193649954
5.06	0.22735840813479236
5.07	0.2350257842788639
5.08	0.23269977714529544
5.09	0.22038070914339736
5.10	0.22806889575616163
5.11	0.22576464554328046
5.12	0.2134682601645066
5.13	0.22118003438780232
5.14	0.21890025611266406
5.15	0.2166292063949471
5.16	0.21436715946449025
5.17	0.21211438275848815
5.18	0.20987113694941328
5.19	0.20763767597115068
5.20	0.205414247065816
5.21	0.20320109080490534
5.22	0.200998441138589
5.23	0.1988065254358351
5.24	0.19662556451862656
5.25	0.1944557727156515
5.26	0.192297357904736
5.27	0.1901505215597843
5.28	0.168015458807802
5.29	0.185892358469808
5.30	0.1837814031219298
5.31	0.18168276914934944
5.32	0.17959662680202548
5.33	0.16752314025010318
5.34	0.1654624676469596
5.35	0.1734147611890835
5.36	0.17138016717214155
5.37	0.16935882606500252
5.38	0.1673508725641204
5.39	0.16535643566205627
5.40	0.16337563871503535
5.41	0.16140859950858344
5.42	0.15945543032562792
5.43	0.15751623801570913
5.44	0.1555911240670893
5.45	0.143680184671946
5.46	0.15178351080115116
5.47	0.1499011882773793
5.48	0.13803329784438656
5.49	0.14617991524070728
5.50	0.144341111276447
5.51	0.1425169519004177
5.52	0.13070749828076877
5.53	0.13891280687836627
5.54	0.13713292951890166
5.55	0.13536791347087407
5.56	0.133617801516972
5.57	0.12188263203962713
5.58	0.12016243908363755
5.59	0.12845725244026163
5.60	0.12676709772441175
5.61	0.12509199644079594
5.62	0.12343196607284002
5.63	0.1217870201499549
5.64	0.12015716832487477
5.65	0.11854241645089525
5.66	0.11694276665575876
5.67	0.11535821741990304
5.68	0.11378876364684931
5.69	0.11223439674225011
5.70	0.1106951046874638
5.71	0.10917087211027576
5.72	0.10766168036648871
5.73	0.1061675076038382
5.74	0.10468832884522605
5.75	0.10322411605343529
5.76	0.10177483820558164
5.77	0.10034046136895292
5.78	0.09892094876907676
5.79	0.0975162608572111
5.80	0.09612635538900349
5.81	0.09475118748817346
5.82	0.0933907097180442
5.83	0.09204487214483636
5.84	0.0907136224177707
5.85	0.08939690582603355
5.86	0.08809466536555677
5.87	0.08680684181453513
5.88	0.08553337378685022
5.89	0.08427419780785428
5.90	0.08302924836968151
5.91	0.0817984580016029
5.92	0.0805817573285128
5.93	0.07937907512991504
5.94	0.0781903384148741
5.95	0.07701547246334872
5.96	0.07585440090187578
5.97	0.06470704575356478
5.98	0.07357332749939882
5.99	0.07245316513484479
6.00	0.07134647623008306
6.01	0.07025317697895161
6.02	0.06917318225957425
6.03	0.06810640568826187
6.04	0.06705275966959467
6.05	0.06601215545215533
6.06	0.06498450318094262
6.07	0.06396971194329026
6.08	0.06296768982551049
6.09	0.06197834396087787
6.10	0.061001580573005754
6.11	0.050037305029349
6.12	0.059085421889459866
6.13	0.0581458349402153
6.14	0.05721844725755654
6.15	0.056303161236981314
6.16	0.05539987864419116
6.17	0.04450850065618184
6.18	0.053628927903115464
6.19	0.05276106050945417
6.20	0.05190479813749205
6.21	0.05106004002097819
6.22	0.05022668500773708
6.23	0.04940463160034714
6.24	0.048593777986094544
6.25	0.047794022079716836
6.26	0.04700526155716478
6.27	0.046227393889464174
6.28	0.045460316376655374
6.29	0.044703926186440146
6.30	0.04395812037463198
6.31	0.04322279593212963
6.32	0.04249784980420168
6.33	0.04178317892673533
6.34	0.041078680255146605
6.35	0.040384250789360365
6.36	0.039699787607139214
6.37	0.039025187887720136
6.38	0.038360348942589884
6.39	0.037705168234958286
6.40	0.037059543413475726
6.41	0.03642337232862003
6.42	0.03579655305914198
6.43	0.03517898394297392
6.44	0.03457056358661115
6.45	0.03397119089627587
6.46	0.02338076509569298
6.47	0.03279918575089802
6.48	0.032226352781317136
6.49	0.03166216649008735
6.50	0.031106527575597287
6.51	0.030559337149016486
6.52	0.030020496757754422
6.53	0.02948990839748422
6.54	0.02896747453183801
6.55	0.028453098102454444
6.56	0.027946682553758873
6.57	0.027448131837304324
6.58	0.02695735043288794
6.59	0.02647424335873172
6.60	0.02599871618806926
6.61	0.025530675058060837
6.62	0.025070026681728308
6.63	0.02461667836536341
6.64	0.024170538008638776
6.65	0.02373151412754515
6.66	0.02329951585641199
6.67	0.022874452961041403
6.68	0.022456235842571726
6.69	0.022044775555263296
6.70	0.021639983805177287
6.71	0.02124177296949359
6.72	0.020850056088583813
6.73	0.020464746887771668
6.74	0.02008575977272553
6.75	0.01971300984534574
6.76	0.019346412902498944
6.77	0.018985885442512895
6.78	0.018631344671005134
6.79	0.01828270851157443
6.80	0.017939895598184652
6.81	0.0176028252867777
6.82	0.017271417661446353
6.83	0.016945593528672198
6.84	0.016625274429293846
6.85	0.016310382635864595
6.86	0.016000841157093326
6.87	0.01569657373799993
6.88	0.015397504866210276
6.89	0.015103559766049823
6.90	0.014814664408457912
6.91	0.014530745502860931
6.92	0.014251730505909777
6.93	0.013977547616383923
6.94	0.013708125777089908
6.95	0.013443394677126186
6.96	0.01318328474666508
6.97	0.012927727159861568
6.98	0.012676653836285467
6.99	0.012429997429219686
7.00	0.0121876913399932
7.01	0.011949669706323718
7.02	0.011715867398853774
7.03	0.011486220031142746
7.04	0.01126066394229186
7.05	0.011039136205137634
7.06	0.01082157462294342
7.07	0.010607917725968807
7.08	0.010398104761077942
7.09	0.010192075704007486
7.10	0.009989771242335799
7.11	0.009791132780401224
7.12	0.009596102433795384
7.13	0.009404623024322767
7.14	0.009216638078302086
7.15	0.009032091823746313
7.16	0.008850929183423784
7.17	0.00867309577482489
7.18	0.008498537900702985
7.19	0.008327202551627888
7.20	0.008159037397059699
7.21	0.007993990781574034
7.22	0.007832011722941346
7.23	0.007673049904066698
7.24	0.007517055669858941
7.25	0.007363980023755712
7.26	0.007213774624748037
7.27	0.0070663917728031045
7.28	0.006921784419133825
7.29	0.006779906144815939
7.30	0.006640711169692004
7.31	0.0065041543407695634
7.32	0.006370191125126823
7.33	0.006238777612399549
7.34	0.0061098704955964145
7.35	0.005983427086631021
7.36	0.005859405288088926
7.37	0.0057377636054289916
7.38	0.005618461132628205
7.39	0.005501457551382316
7.40	0.00538671311838268
7.41	0.005274188670878477
7.42	0.0051638456104119435
7.43	0.005055645905405193
7.44	0.004949552078570285
7.45	0.0048455272076530775
7.46	0.004743534917361902
7.47	0.004643539369186822
7.48	0.004545505267639083
7.49	0.004449397839112468
7.50	0.004355182839832494
7.51	0.0042628265422450795
7.52	0.00417229573367317
7.53	0.004083557704248619
7.54	0.0039965802537955675
7.55	0.003911331668693396
7.56	0.0038277807367204097
7.57	0.0037458967206638327
7.58	0.003665649367512458
7.59	0.0035870088996747818
7.60	0.0035099460054088816
7.61	0.003434431835347418
7.62	0.0033604379994778277
7.63	0.0032879365581717224
7.64	0.003216900017810609
7.65	0.0031473013274441186
7.66	0.0030791138690977604
7.67	0.003012311458328032
7.68	0.0029468683312328103
7.69	0.00288275914742675
7.70	0.002819958974742409
7.71	0.0027584432975791273
7.72	0.002698187997229873
7.73	0.0026391693550786854
7.74	0.0025813640470606636
7.75	0.0025247491357349716
7.76	0.0024693020656663123
7.77	0.002415000660072053
7.78	0.00236182311501576
7.79	0.0023097479914802044
7.80	0.00225875421813182
7.81	0.0022088210751003423
7.82	0.0021599281986861563
7.83	0.002112055572733862
7.84	0.002065183522692582
7.85	0.002019292713428822
7.86	0.0019743641423652925
7.87	0.0019303791359837064
7.88	0.001887319342852578
7.89	0.0018451667351593315
7.90	0.0018039035944106274
7.91	0.0017635125157622333
7.92	0.001723976399270466
7.93	0.0016852784446519387
7.94	0.0016474021511170278
7.95	0.001610331307533297
7.96	0.001574049990693549
7.97	0.0015385425648717366
7.98	0.0015037936691997267
7.99	0.0014697882179892652
8.00	0.0014365114013425995


==> figures/tikz_ph.pdf.txt <==
0	0.0
.01	2.0995190698112517E-6
.02	2.1274192056400514E-6
.03	2.1486867674293443E-6
.04	2.1658851817950783E-6
.05	2.1794610401544405E-6
.06	2.1898317017745327E-6
.07	2.197385996685812E-6
.08	2.202485056665776E-6
.09	2.205463247198151E-6
.10	2.2066291768324823E-6
.11	2.2062667635621556E-6
.12	2.204636340639265E-6
.13	2.2019757867548295E-6
.14	2.1985016677308903E-6
.15	2.194410378830699E-6
.16	2.1898792785339425E-6
.17	2.185067806155576E-6
.18	2.1801185769965026E-6
.19	2.175158449958339E-6
.20	2.1702995635085344E-6
.21	2.165640336829911E-6
.22	2.1612664337408977E-6
.23	2.1572516876601354E-6
.24	2.1536589864531888E-6
.25	2.150541116514735E-6
.26	2.147941565844551E-6
.27	2.145895286249362E-6
.28	2.144429415104585E-6
.29	2.143563957362905E-6
.30	2.1433124287123103E-6
.31	2.143682460983109E-6
.32	2.1446763710287664E-6
.33	2.1462916944680253E-6
.34	2.14852168576617E-6
.35	2.151355786252335E-6
.36	2.154780061764096E-6
.37	2.1587776117034915E-6
.38	2.163328951409657E-6
.39	2.1684123698399993E-6
.40	2.174004264717788E-6
.41	2.180079457429942E-6
.42	2.186611490158013E-6
.43	2.193572907933148E-6
.44	2.2009355285729954E-6
.45	2.208670703751967E-6
.46	2.2167495748260764E-6
.47	2.225143327448472E-6
.48	2.2338234494900996E-6
.49	2.2427619973687787E-6
.50	2.251931876495988E-6
.51	2.2613071423032485E-6
.52	2.2708633291556033E-6
.53	2.280577815334347E-6
.54	2.2904302333687744E-6
.55	2.300402936108182E-6
.56	2.3104815302222664E-6
.57	2.32065549019498E-6
.58	2.330918867423159E-6
.59	2.341271110704073E-6
.60	2.3517180161635832E-6
.61	2.3622728266459987E-6
.62	2.3729575026911833E-6
.63	2.3838041893884584E-6
.64	2.3948569058301698E-6
.65	2.406173486385969E-6
.66	2.417827805615627E-6
.67	2.4299123214897785E-6
.68	2.4425409744678634E-6
.69	2.4558524829698255E-6
.70	2.470014078998764E-6
.71	2.4852257308392304E-6
.72	2.5017249031422985E-6
.73	2.5197919080700173E-6
.74	2.539755904683387E-6
.75	2.5620016072628832E-6
.76	2.586976766788395E-6
.77	2.6152004933656277E-6
.78	2.647272490964862E-6
.79	2.6838832793043007E-6
.80	2.725825481216813E-6
.81	2.774006257220699E-6
.82	2.82946097226534E-6
.83	2.893368182838927E-6
.84	2.967066035578474E-6
.85	3.0520701713914506E-6
.86	3.1500932316766635E-6
.87	3.2630660656505333E-6
.88	3.3931607398992533E-6
.89	3.5428154530963418E-6
.90	3.7147614603768644E-6
.91	3.912052112963371E-6
.92	4.138094119548032E-6
.93	4.3966811362670195E-6
.94	4.692029792055855E-6
.95	5.028818255883113E-6
.96	5.412227451213153E-6
.97	5.847985021823668E-6
.98	6.342412151122233E-6
.99	6.902473334572193E-6
1.00	7.535829202088874E-6
1.01	8.250892483435268E-6
1.02	9.0568872058113E-6
1.03	9.963911207961206E-6
1.04	1.0983002049995806E-5
1.05	1.2126206392157199E-5
1.06	1.3406652909443204E-5
1.07	1.4838628801882653E-5
1.08	1.643765995266258E-5
1.09	1.8220594778154945E-5
1.10	2.0205691805090916E-5
1.11	2.241271100079244E-5
1.12	2.4863008872522402E-5
1.13	2.7579637341654226E-5
1.14	3.058744638733961E-5
1.15	3.3913190443057346E-5
1.16	3.758563851755625E-5
1.17	4.1635687999358903E-5
1.18	4.6096482091325926E-5
1.19	5.100353080873248E-5
1.20	5.6394835460852E-5
1.21	6.231101652241795E-5
1.22	6.879544478723876E-5
1.23	7.589437568213445E-5
1.24	8.365708660511707E-5
1.25	9.213601713689259E-5
1.26	1.0138691196062486E-4
1.27	1.1146896630980889E-4
1.28	1.2244497375002864E-4
1.29	1.3438147608515552E-4
1.30	1.4734891516475664E-4
1.31	1.6142178635465443E-4
1.32	1.7667879341883643E-4
1.33	1.9320300454698125E-4
1.34	2.1108200924819148E-4
1.35	2.3040807581862984E-4
1.36	2.51278309077848E-4
1.37	2.7379480805656616E-4
1.38	2.980648233059206E-4
1.39	3.2420091348912827E-4
1.40	3.523211009026095E-4
1.41	3.8254902556759447E-4
1.42	4.1501409752010826E-4
1.43	4.498516469215834E-4
1.44	4.872030716030715E-4
1.45	5.27215981649245E-4
1.46	5.700443406234787E-4
1.47	6.158486030270247E-4
1.48	6.647958475855303E-4
1.49	7.170599059485381E-4
1.50	7.728214863870312E-4
1.51	8.322682920731079E-4
1.52	8.95595133524387E-4
1.53	9.63004034797377E-4
1.54	0.0010347043330134309
1.55	0.0011109127708074805
1.56	0.0011918535812896224
1.57	0.0012777585651165858
1.58	0.0013688671592750415
1.59	0.0014654264971863474
1.60	0.0015676914597492796
1.61	0.0016759247169491043
1.62	0.0017903967596645
1.63	0.00191138592132752
1.64	0.002039178389082294
1.65	0.0021740682041378146
1.66	0.0023163572509713607
1.67	0.00246635523511304
1.68	0.0026243796492071364
1.69	0.0027907557270957545
1.70	0.002965816385679538
1.71	0.003149902154303433
1.72	0.0033433610914921762
1.73	0.003546548688811049
1.74	0.0037598277617023244
1.75	0.003983568327139942
1.76	0.004218147467975803
1.77	0.004463949183878266
1.78	0.004721364228769368
1.79	0.00499078993471321
1.80	0.005272630022225093
1.81	0.00556729439695683
1.82	0.005875198932826873
1.83	0.0061967652415816366
1.84	0.00653242042887958
1.85	0.006882596836973705
1.86	0.007247731774119213
1.87	0.007628267230818135
1.88	0.008024649583091426
1.89	0.008437329282949763
1.90	0.008866760536264798
1.91	0.009313400968319471
1.92	0.009777711277233753
1.93	0.01026015487560982
1.94	0.010761197520672968
1.95	0.01128130693323153
1.96	0.011820952405845958
1.97	0.012380604400542405
1.98	0.012960734136495443
1.99	0.01356181316806088
2.00	0.014184312953679362
2.01	0.014828704415988493
2.02	0.015495457493706465
2.03	0.01618504068579456
2.04	0.01689792058830299
2.05	0.017634561424564224
2.06	0.018395424569169448
2.07	0.01918096806634889
2.08	0.01999164614329748
2.09	0.020827908719055124
2.10	0.021690200909485306
2.11	0.022578962529031486
2.12	0.0234946275898271
2.13	0.02443762379874372
2.14	0.025408372053114126
2.15	0.026407285935660905
2.16	0.027434771209349992
2.17	0.028491225312722666
2.18	0.029577036856557205
2.19	0.03069258512217784
2.20	0.031838239562486256
2.21	0.03301435930593635
2.22	0.034221292664471464
2.23	0.035459376645851845
2.24	0.036728936471087416
2.25	0.038030285097548355
2.26	0.039363722748666195
2.27	0.04072953645040192
2.28	0.042127999575438356
2.29	0.043559371395710846
2.30	0.04502389664360271
2.31	0.0465218050827906
2.32	0.048053311088924744
2.33	0.04961861324105626
2.34	0.05121789392409457
2.35	0.052851318943018116
2.36	0.05451903714936632
2.37	0.056221180080270536
2.38	0.05795786161097785
2.39	0.059729177620828494
2.40	0.06153520567351231
2.41	0.06337600471197115
2.42	0.0652516147682778
2.43	0.06716205668887629
2.44	0.06910733187574895
2.45	0.07108742204368565
2.46	0.07310228899413095
2.47	0.07515187440578046
2.48	0.0772360996422819
2.49	0.07935486557752204
2.50	0.08150805243832548
2.51	0.08369551966524238
2.52	0.08591710579114627
2.53	0.08817262833855019
2.54	0.09046188373482908
2.55	0.09278464724633458
2.56	0.09514067293108636
2.57	0.09752969361033689
2.58	0.09995142085864848
2.59	0.10240554501307585
2.60	0.10489173520140255
2.61	0.1074096393887676
2.62	0.10995888444340837
2.63	0.11253907622130327
2.64	0.11514979966955399
2.65	0.11779061894776968
2.66	0.12046107756878005
2.67	0.12316069855717038
2.68	0.12588898462625175
2.69	0.1286454183729288
2.70	0.1314294624901291
2.71	0.1342405599975005
2.72	0.13707813448858852
2.73	0.13994159039559181
2.74	0.14283031327087456
2.75	0.14574367008458114
2.76	0.14868100953889032
2.77	0.1516416623978327
2.78	0.1546249418323549
2.79	0.15763014378094922
2.80	0.1606565473247494
2.81	0.16370341507665545
2.82	0.16676999358485253
2.83	0.16985551374970875
2.84	0.17295919125296377
2.85	0.17608022700067588
2.86	0.1792178075773962
2.87	0.18237110571238113
2.88	0.18553928075672743
2.89	0.1887214791709224
2.90	0.19191683502386425
2.91	0.19512447049985782
2.92	0.19834349641509597
2.93	0.20157301274399408
2.94	0.2048121091523858
2.95	0.20805986553829453
2.96	0.2113153525804004
2.97	0.21457763229254523
2.98	0.21784575858426053
2.99	0.2211187778263804
3.00	0.22439572942225122
3.01	0.22767564638268706
3.02	0.23095755590428063
3.03	0.234240479951979
3.04	0.2375234358434966
3.05	0.24080543683627081
3.06	0.2440854927153846
3.07	0.24736261038335594
3.08	0.2506357944504045
3.09	0.2539040478232196
3.10	0.2571663722953102
3.11	0.26042176913544657
3.12	0.2636692396728757
3.13	0.2669077858843294
3.14	0.270136410973959
3.15	0.2733541199531536
3.16	0.2765599202167318
3.17	0.27975282211302466
3.18	0.28293183951243195
3.19	0.2860959903673438
3.20	0.2892442972711434
3.21	0.29237578800754005
3.22	0.2954894960953858
3.23	0.29858446132667027
3.24	0.30165973029825655
3.25	0.30471435693311677
3.26	0.3077474029987953
3.27	0.3107579386119469
3.28	0.31374504273977977
3.29	0.3167078036874077
3.30	0.31964531958064146
3.31	0.32255669883611005
3.32	0.32544106062243616
3.33	0.3282975353119416
3.34	0.3311252649212254
3.35	0.33392340354038985
3.36	0.3366911177534071
3.37	0.3394275870454655
3.38	0.3421320041982895
3.39	0.34480357567744924
3.40	0.347441522002756
3.41	0.3500450781120851
3.42	0.35261349370725725
3.43	0.35514603359323715
3.44	0.35764197800079167
3.45	0.36010062289820177
3.46	0.36252128029015396
3.47	0.3649032785041556
3.48	0.3672459624624258
3.49	0.36954869394341394
3.50	0.3718108518274338
3.51	0.3740318323315228
3.52	0.3762110492302351
3.53	0.37834793406170686
3.54	0.38044193632432166
3.55	0.38249252365659125
3.56	0.3844991820050492
3.57	0.386461415780065
3.58	0.38837874799673155
3.59	0.3902507204037564
3.60	0.39207689360008513
3.61	0.3938568471362036
3.62	0.3955901796037553
3.63	0.39727650871587694
3.64	0.398915471365624
3.65	0.40050672368396323
3.66	0.40204994107513325
3.67	0.4035448182441559
3.68	0.40499106921296213
3.69	0.40638842732108604
3.70	0.4077366452173381
3.71	0.40903549484023194
3.72	0.41028476738138586
3.73	0.41148427324549375
3.74	0.4126338419914055
3.75	0.4137333222703987
3.76	0.414782581742662
3.77	0.41578150699427274
3.78	0.416730003436816
3.79	0.4176279951997486
3.80	0.41847542500796364
3.81	0.4192722540606597
3.82	0.4200184618841918
3.83	0.4207140461909731
3.84	0.4213590227221231
3.85	0.42195342507776457
3.86	0.4224973045483138
3.87	0.4229907299271862
3.88	0.4234337873231575
3.89	0.4238265799626162
3.90	0.42416922797696155
3.91	0.4244618681967238
3.92	0.42470465392744905
3.93	0.42489775471871716
3.94	0.42504135613624094
3.95	0.42513565951532994
3.96	0.4251808817164249
3.97	0.42517725487480895
3.98	0.4251250261356254
3.99	0.42502445739911465
4.00	0.424875825043064
4.01	0.42467941965536604
4.02	0.4244355457548865
4.03	0.42414452150469906
4.04	0.4238066784334582
4.05	0.4234223611380261
4.06	0.4229919269934379
4.07	0.4225157458547735
4.08	0.4219941997581578
4.09	0.4214276826161545
4.10	0.42081659991417
4.11	0.4201613684020944
4.12	0.41946241578431076
4.13	0.41872018040822745
4.14	0.4179351109533602
4.15	0.41710766611109396
4.16	0.4162383142774839
4.17	0.41532753322989224
4.18	0.4143758098118955
4.19	0.41338363961832547
4.20	0.41235152667175035
4.21	0.41127998311309977
4.22	0.41016952887314995
4.23	0.40902069136745656
4.24	0.4078340051660967
4.25	0.4066100116906224
4.26	0.4053492588903862
4.27	0.40405230093261135
4.28	0.4027196978870329
4.29	0.40135201541845467
4.30	0.3999498244739774
4.31	0.3985137009773987
4.32	0.39704422552357954
4.33	0.39554198307308885
4.34	0.3940075626530537
4.35	0.39244155705953077
4.36	0.3908445625570134
4.37	0.3892171785904841
4.38	0.38756000749123887
4.39	0.38587365419114894
4.40	0.38415872593777767
4.41	0.3824158320121507
4.42	0.3806455834558853
4.43	0.37884859278889405
4.44	0.3770254737461509
4.45	0.37517684100641935
4.46	0.3733033099309391
4.47	0.37140549630599873
4.48	0.36948401607883596
4.49	0.3675394851193725
4.50	0.3655725189616543
4.51	0.36358373256826226
4.52	0.36157374008570775
4.53	0.35954315461571573
4.54	0.35749258798059014
4.55	0.35542265050043653
4.56	0.3533339507676314
4.57	0.3512270954388663
4.58	0.3491026890128812
4.59	0.34696133362976944
4.60	0.3448036288668854
4.61	0.34263017153711717
4.62	0.3404415555034346
4.63	0.33823837148052593
4.64	0.33602120685647385
4.65	0.33379064551725124
4.66	0.3315472676641895
4.67	0.3292916496455578
4.68	0.3270243638017645
4.69	0.3247459782922735
4.70	0.32245705695026494
4.71	0.320158159124162
4.72	0.3178498395422835
4.73	0.315532648158956
4.74	0.31320713003473166
4.75	0.31087382518663054
4.76	0.3085332684758302
4.77	0.30618598948435327
4.78	0.30383251238729203
4.79	0.30147335585549717
4.80	0.2991090329322321
4.81	0.2967400509443996
4.82	0.2943669113950609
4.83	0.29199010986717955
4.84	0.28961013594611673
4.85	0.2872274731173685
4.86	0.28484259870289463
4.87	0.28245598377033554
4.88	0.280068093070851
4.89	0.27767938496436884
4.90	0.27529031136249715
4.91	0.27290131766142256
4.92	0.27051284269175024
4.93	0.26812531866797773
4.94	0.2657391711358259
4.95	0.2633548189313606
4.96	0.260972674147375
4.97	0.2585931420859833
4.98	0.25621662123490596
4.99	0.25384350323982563
5.00	0.2514741728731784
5.01	0.2491090080200875
5.02	0.24674837965623642
5.03	0.2443926518345907
5.04	0.2420421816768159
5.05	0.2396973193649954
5.06	0.23735840813479125
5.07	0.2350257842788639
5.08	0.23269977714529544
5.09	0.23038070914339626
5.10	0.22806889575616163
5.11	0.22576464554328046
5.12	0.2234682601645055
5.13	0.22118003438780232
5.14	0.21890025611266406
5.15	0.2166292063949471
5.16	0.21436715946449025
5.17	0.21211438275848815
5.18	0.20987113694941328
5.19	0.20763767597115068
5.20	0.205414247065816
5.21	0.20320109080490534
5.22	0.200998441138589
5.23	0.1988065254358351
5.24	0.19662556451862656
5.25	0.1944557727156515
5.26	0.192297357904736
5.27	0.1901505215597843
5.28	0.1880154588077998
5.29	0.185892358469808
5.30	0.1837814031219298
5.31	0.18168276914934944
5.32	0.17959662680202548
5.33	0.17752314025010207
5.34	0.1754624676469585
5.35	0.1734147611890835
5.36	0.17138016717214155
5.37	0.16935882606500252
5.38	0.1673508725641204
5.39	0.16535643566205627
5.40	0.16337563871503535
5.41	0.16140859950858344
5.42	0.15945543032562792
5.43	0.15751623801570913
5.44	0.1555911240670893
5.45	0.15368018467194489
5.46	0.15178351080115116
5.47	0.1499011882773793
5.48	0.14803329784439656
5.49	0.14617991524070728
5.50	0.144341111276447
5.51	0.1425169519004177
5.52	0.14070749828076767
5.53	0.13891280687836627
5.54	0.13713292951890166
5.55	0.13536791347087407
5.56	0.133617801516972
5.57	0.13188263203962602
5.58	0.13016243908363645
5.59	0.12845725244026163
5.60	0.12676709772441175
5.61	0.12509199644079594
5.62	0.12343196607284002
5.63	0.1217870201499549
5.64	0.12015716832487477
5.65	0.11854241645089525
5.66	0.11694276665575876
5.67	0.11535821741990304
5.68	0.11378876364684931
5.69	0.11223439674225011
5.70	0.1106951046874638
5.71	0.10917087211027576
5.72	0.10766168036648871
5.73	0.1061675076038382
5.74	0.10468832884522605
5.75	0.10322411605343529
5.76	0.10177483820558164
5.77	0.10034046136895292
5.78	0.09892094876907676
5.79	0.0975162608572111
5.80	0.09612635538900349
5.81	0.09475118748817346
5.82	0.0933907097180442
5.83	0.09204487214483636
5.84	0.0907136224177707
5.85	0.08939690582603355
5.86	0.08809466536555677
5.87	0.08680684181453513
5.88	0.08553337378685022
5.89	0.08427419780785428
5.90	0.08302924836968151
5.91	0.0817984580016029
5.92	0.0805817573285128
5.93	0.07937907512991504
5.94	0.0781903384148741
5.95	0.07701547246334872
5.96	0.07585440090187578
5.97	0.07470704575356368
5.98	0.07357332749939882
5.99	0.07245316513484479
6.00	0.07134647623008306
6.01	0.07025317697895161
6.02	0.06917318225957425
6.03	0.06810640568826187
6.04	0.06705275966959467
6.05	0.06601215545215533
6.06	0.06498450318094262
6.07	0.06396971194329026
6.08	0.06296768982551049
6.09	0.06197834396087787
6.10	0.061001580573005754
6.11	0.0600373050293479
6.12	0.059085421889459866
6.13	0.0581458349402153
6.14	0.05721844725755654
6.15	0.056303161236981314
6.16	0.05539987864419116
6.17	0.054508500656180736
6.18	0.053628927903115464
6.19	0.05276106050945417
6.20	0.05190479813749205
6.21	0.05106004002097819
6.22	0.05022668500773708
6.23	0.04940463160034714
6.24	0.048593777986094544
6.25	0.047794022079716836
6.26	0.04700526155716478
6.27	0.046227393889464174
6.28	0.045460316376655374
6.29	0.044703926186440146
6.30	0.04395812037463198
6.31	0.04322279593212963
6.32	0.04249784980420168
6.33	0.04178317892673533
6.34	0.041078680255146605
6.35	0.040384250789360365
6.36	0.039699787607139214
6.37	0.039025187887720136
6.38	0.038360348942589884
6.39	0.037705168234958286
6.40	0.037059543413475726
6.41	0.03642337232862003
6.42	0.03579655305914198
6.43	0.03517898394297392
6.44	0.03457056358661115
6.45	0.03397119089627587
6.46	0.03338076509569188
6.47	0.03279918575089802
6.48	0.032226352781317136
6.49	0.03166216649008735
6.50	0.031106527575597287
6.51	0.030559337149016486
6.52	0.030020496757754422
6.53	0.02948990839748422
6.54	0.02896747453183801
6.55	0.028453098102454444
6.56	0.027946682553758873
6.57	0.027448131837304324
6.58	0.02695735043288794
6.59	0.02647424335873172
6.60	0.02599871618806926
6.61	0.025530675058060837
6.62	0.025070026681728308
6.63	0.02461667836536341
6.64	0.024170538008638776
6.65	0.02373151412754515
6.66	0.02329951585641199
6.67	0.022874452961041403
6.68	0.022456235842571726
6.69	0.022044775555263296
6.70	0.021639983805177287
6.71	0.02124177296949359
6.72	0.020850056088583813
6.73	0.020464746887771668
6.74	0.02008575977272553
6.75	0.01971300984534574
6.76	0.019346412902498944
6.77	0.018985885442512895
6.78	0.018631344671005134
6.79	0.01828270851157443
6.80	0.017939895598184652
6.81	0.0176028252867777
6.82	0.017271417661446353
6.83	0.016945593528672198
6.84	0.016625274429293846
6.85	0.016310382635864595
6.86	0.016000841157093326
6.87	0.01569657373799993
6.88	0.015397504866210276
6.89	0.015103559766049823
6.90	0.014814664408457912
6.91	0.014530745502860931
6.92	0.014251730505909777
6.93	0.013977547616383923
6.94	0.013708125777089908
6.95	0.013443394677126186
6.96	0.01318328474666508
6.97	0.012927727159861568
6.98	0.012676653836285467
6.99	0.012429997429219686
7.00	0.0121876913399932
7.01	0.011949669706323718
7.02	0.011715867398853774
7.03	0.011486220031142746
7.04	0.01126066394229186
7.05	0.011039136205137634
7.06	0.01082157462294342
7.07	0.010607917725968807
7.08	0.010398104761077942
7.09	0.010192075704007486
7.10	0.009989771242335799
7.11	0.009791132780401224
7.12	0.009596102433795384
7.13	0.009404623024322767
7.14	0.009216638078302086
7.15	0.009032091823746313
7.16	0.008850929183423784
7.17	0.00867309577482489
7.18	0.008498537900702985
7.19	0.008327202551627888
7.20	0.008159037397059699
7.21	0.007993990781574034
7.22	0.007832011722941346
7.23	0.007673049904066698
7.24	0.007517055669858941
7.25	0.007363980023755712
7.26	0.007213774624748037
7.27	0.0070663917728031045
7.28	0.006921784419133825
7.29	0.006779906144815939
7.30	0.006640711169692004
7.31	0.0065041543407695634
7.32	0.006370191125126823
7.33	0.006238777612399549
7.34	0.0061098704955964145
7.35	0.005983427086631021
7.36	0.005859405288088926
7.37	0.0057377636054289916
7.38	0.005618461132628205
7.39	0.005501457551382316
7.40	0.00538671311838268
7.41	0.005274188670878477
7.42	0.0051638456104119435
7.43	0.005055645905405193
7.44	0.004949552078570285
7.45	0.0048455272076530775
7.46	0.004743534917361902
7.47	0.004643539369186822
7.48	0.004545505267639083
7.49	0.004449397839112468
7.50	0.004355182839832494
7.51	0.0042628265422450795
7.52	0.00417229573367317
7.53	0.004083557704248619
7.54	0.0039965802537955675
7.55	0.003911331668693396
7.56	0.0038277807367204097
7.57	0.0037458967206638327
7.58	0.003665649367512458
7.59	0.0035870088996747818
7.60	0.0035099460054088816
7.61	0.003434431835347418
7.62	0.0033604379994778277
7.63	0.0032879365581717224
7.64	0.003216900017810609
7.65	0.0031473013274441186
7.66	0.0030791138690977604
7.67	0.003012311458328032
7.68	0.0029468683312328103
7.69	0.00288275914742675
7.70	0.002819958974742409
7.71	0.0027584432975791273
7.72	0.002698187997229873
7.73	0.0026391693550786854
7.74	0.0025813640470606636
7.75	0.0025247491357349716
7.76	0.0024693020656663123
7.77	0.002415000660072053
7.78	0.00236182311501576
7.79	0.0023097479914802044
7.80	0.00225875421813182
7.81	0.0022088210751003423
7.82	0.0021599281986861563
7.83	0.002112055572733862
7.84	0.002065183522692582
7.85	0.002019292713428822
7.86	0.0019743641423652925
7.87	0.0019303791359837064
7.88	0.001887319342852578
7.89	0.0018451667351593315
7.90	0.0018039035944106274
7.91	0.0017635125157622333
7.92	0.001723976399270466
7.93	0.0016852784446519387
7.94	0.0016474021511170278
7.95	0.001610331307533297
7.96	0.001574049990693549
7.97	0.0015385425648717366
7.98	0.0015037936691997267
7.99	0.0014697882179892652
8.00	0.0014365114013425995


==> figures/tikz_phase-errorlin+12.txt <==
5	1.850378884821177
10	1.829821873257691
15	1.8239604060041557
20	1.8205725158922397
25	1.808496779690675
30	1.8039553383755822
35	1.7986124483610861
40	1.7819449767650055
45	1.795308616191078
50	1.7847347815239674
55	1.7793009929286865
60	1.7798213388815576
65	1.7749254621386998
70	1.7743951946094012
75	1.769006771693331
80	1.7709011984404506
85	1.7675926394823671
90	1.7635783331113934
95	1.760391984230937
100	1.756457601915179
105	1.7525916167882012
110	1.746952838330335
115	1.753873383292199
120	1.7470731078668302
125	1.7418855439536833
130	1.7435347150171479
135	1.7379167949227627
140	1.73311878250081
145	1.7329928669365133
150	1.7294159156849995
155	1.7344838567982448
160	1.7291783844327844
165	1.7315299001921078
170	1.7232659086146376
175	1.7125225720744217
180	1.7190538956100552
185	1.7244665141939397
190	1.7234892207176924
195	1.6935043510030472
200	1.713442192369474
205	1.712519669090698
210	1.7123298095381818
215	1.7126083313112537
220	1.7069590897476148
225	1.709642271254446
230	1.7124026435212214
235	1.7071077420223246
240	1.6810342498798028
245	1.707805837416393
250	1.7035788085696675
255	1.7037999549755567
260	1.702436437974087
265	1.6965781823181572
270	1.6997666583251143
275	1.6985670872098895
280	1.697235195263621
285	1.6935748424620738
290	1.6763548029033215
295	1.6953803822474411
300	1.6926412584578967
305	1.6932579300823722
310	1.691078632473357
315	1.689523686956124
320	1.6889956055897928
325	1.68008077505122
330	1.684025969557764
335	1.6849429907590088
340	1.6845003115257224
345	1.6820512132967957
350	1.6774834314793934
355	1.6837242892448672
360	1.680372263896279
365	1.6800794010043125
370	1.6778939054696087
375	1.6779796926278068
380	1.6779955589532867
385	1.6771498681821377
390	1.6747754023529415
395	1.677041306703126
400	1.6753605309018917
405	1.6724039904720076
410	1.669810815893223
415	1.6667536410669084
420	1.669318326222354
425	1.6627025464711969
430	1.664224146451661
435	1.6630020182234333
440	1.6614536159836841
445	1.6647259508293792
450	1.6542781756296654
455	1.6665146419929262
460	1.659657365981822
465	1.6583655988900565
470	1.65782051310224
475	1.6590817008214631
480	1.6588559434314147
485	1.6517802562446924
490	1.6555291453602012
495	1.6367396029249879
500	1.65572083584729
505	1.6548450444517444
510	1.6531012205813151
515	1.6503357267719418
520	1.651855017631263
525	1.6493107307258348
530	1.6472381812037964
535	1.6521190567969999
540	1.6523043226253977
545	1.6498709562941092
550	1.6467059111455344
555	1.644530671044758
560	1.648626532261129
565	1.6477627425090187
570	1.639870520566369
575	1.6417738984618773
580	1.6420266586227446
585	1.6397946053269556
590	1.6406300567275136
595	1.642863623236024
600	1.6403770225149734
605	1.6424872873087766
610	1.63855950139103
615	1.6291546357776383
620	1.6394663641925145
625	1.6385339795750105
630	1.6357582387773977
635	1.6388966144157664
640	1.6329664426234722
645	1.6353306353809407
650	1.635506656682577
655	1.6344926929797836
660	1.6265894592684833
665	1.6299305513554707
670	1.6318079081180923
675	1.627597860249547
680	1.6303039710833298
685	1.6295562290992611
690	1.6258677402059023
695	1.6296944871432046
700	1.6264845649385025
705	1.6243795689854872
710	1.6290988356923435
715	1.6247544571488268
720	1.6231175141187546
725	1.6254779699729227
730	1.6214049337531309
735	1.6242642884946554
740	1.619989653014585
745	1.6216976210492378
750	1.620822999801662
755	1.6194083804044368
760	1.616401128234363
765	1.6188881233217436
770	1.6186837572270074
775	1.6169628653853807
780	1.6177655096122816
785	1.6150946746360635
790	1.6139533775657664
795	1.6160643648165993
800	1.6177275417183998
805	1.6149905256035246
810	1.6159388396259962
815	1.6120957998296543
820	1.6155286939853757
825	1.6154773528244626
830	1.6130239977742409
835	1.6107281402697962
840	1.6136621090295726
845	1.6097418694706842
850	1.6108277441811392
855	1.613614164191506
860	1.6062779925915152
865	1.6062636846093772
870	1.6128764800754556
875	1.6060032121775578
880	1.611215718982639
885	1.6016923337571325
890	1.6022745369013307
895	1.6056652548284713
900	1.60917009786029
905	1.6062573378592853
910	1.606174195779634
915	1.6032081215771614
920	1.6064643464968256
925	1.599022667739895
930	1.6001483155983505
935	1.6026017730013118
940	1.6003985699808485
945	1.5972784648148177
950	1.597418955291489
955	1.5978161388751735
960	1.597548025454116
965	1.5980851694583036
970	1.5983936898630136
975	1.5968664133106523
980	1.5954714134078267
985	1.5999050113571422
990	1.598834364568063
995	1.5976722435390525
1000	1.598233814481506


==> figures/tikz_phase-errorlin+28.txt <==
5	1.8681082914106097
10	1.855750976920452
15	1.8523021987786823
20	1.8505399976523456
25	1.843041857914222
30	1.8406238691764676
35	1.8375454992174016
40	1.828071975767466
45	1.8356549114686036
50	1.8296673536182615
55	1.8265442872266167
60	1.8268958411452942
65	1.8240252663193897
70	1.8237157071868086
75	1.820586864682506
80	1.8215137798175618
85	1.8197033350184617
90	1.8173506142686415
95	1.8155470690033755
100	1.8132667832573217
105	1.811002295533235
110	1.8074558797436096
115	1.8117281833369585
120	1.8076142083028586
125	1.804514707675336
130	1.8055775270334047
135	1.8020583966511543
140	1.7990437273566706
145	1.7989441620672832
150	1.7967203378717471
155	1.7998980898078085
160	1.7964623025227031
165	1.7977689807654593
170	1.7925441541892204
175	1.7853962702988415
180	1.789792319176137
185	1.7933538906067377
190	1.7927434599182184
195	1.77269377987551
200	1.786027173846656
205	1.7853600137495176
210	1.7854007654678867
215	1.7855253016607684
220	1.781626860747148
225	1.7835237554980254
230	1.7853606813976681
235	1.781757489427587
240	1.7639093264982098
245	1.7822694608146665
250	1.7793187620795954
255	1.7728347803892741
260	1.778628336145496
265	1.7743884275233692
270	1.776639266614117
275	1.7759506871695654
280	1.7749776515271336
285	1.7725319139926974
290	1.7609186410921804
295	1.7737803805850356
300	1.771989904945388
305	1.7723208413403417
310	1.7708458566966954
315	1.7698965411967635
320	1.7695344836128202
325	1.7633342487965844
330	1.7660605622229517
335	1.7666483024020598
340	1.7664249225852457
345	1.7647250274926827
350	1.761355010083006
355	1.765821069476493
360	1.7637027774971468
365	1.7635192048677428
370	1.7618640525664584
375	1.7618722720483655
380	1.761958485358185
385	1.7613446137521263
390	1.7598240314443905
395	1.7612179512452952
400	1.7598463170419363
405	1.7580945450960697
410	1.7559139455118848
415	1.7539886046688034
420	1.7560552161404375
425	1.7512016265433654
430	1.752700573855596
435	1.7514969806964775
440	1.7500986173053388
445	1.7526998203355928
450	1.7453314616480051
455	1.7537915046561963
460	1.7492593519332083
465	1.7481963935878628
470	1.7477501986312798
475	1.7487257352185954
480	1.748664151166354
485	1.7440800808622394
490	1.7459072246855443
495	1.733398862940623
500	1.7462000997492129
505	1.7459243009346088
510	1.7445953200209408
515	1.7421692633376855
520	1.7439146854908312
525	1.7415562973467333
530	1.7400700000637805
535	1.7437953917525948
540	1.7438044128513515
545	1.7417753847194257
550	1.7395133927861195
555	1.7387863833139028
560	1.740804792098519
565	1.7405767777087875
570	1.735374188229843
575	1.7366758141858483
580	1.7368773254673233
585	1.7353200039117869
590	1.7362212320778203
595	1.7375041253972054
600	1.7358701603681486
605	1.7366689740309318
610	1.7346051962896736
615	1.7282433311059173
620	1.7353670911992727
625	1.7347697125261523
630	1.7320534289982765
635	1.7347739954691677
640	1.7301460090269745
645	1.7321538504891303
650	1.7324594165081986
655	1.7323291491826962
660	1.726460183266253
665	1.7287926837589926
670	1.7307390000197227
675	1.727195688988748
680	1.7287115587575768
685	1.7283830961859057
690	1.72652892997359
695	1.7284595508976848
700	1.7265608673606614
705	1.7248315368690392
710	1.7281544543399372
715	1.7253033752627243
720	1.724147351756747
725	1.7255415549522244
730	1.7229347682703233
735	1.7248528816030737
740	1.7222936210173116
745	1.7230849447204135
750	1.7225612465023608
755	1.7227753734810527
760	1.7199013396022749
765	1.7211854358227663
770	1.7211612594962638
775	1.7202568044146345
780	1.7210573135121194
785	1.718355591751112
790	1.7178967718910043
795	1.7196732824356347
800	1.7205721985663938
805	1.7189384878232412
810	1.7191563648256074
815	1.7167280449938325
820	1.7189596418375324
825	1.719062352848177
830	1.7173006474228811
835	1.716028791699063
840	1.7184338719721095
845	1.715373301138278
850	1.7155045379437037
855	1.717816727608901
860	1.7130364207206363
865	1.7130703612713956
870	1.7170805800280537
875	1.7126899138850216
880	1.7163401531525377
885	1.7110722955791913
890	1.71021187924788
895	1.7121069684283827
900	1.7148586025496617
905	1.7126827085166287
910	1.712564624716946
915	1.7108462001749414
920	1.7131742655444135
925	1.708207724155092
930	1.7088048630018944
935	1.7103420674396705
940	1.7086428049523448
945	1.7067898575052471
950	1.7071473582707357
955	1.7070048456186573
960	1.7069982263815444
965	1.706401840862184
970	1.7066328047127255
975	1.7064364400966279
980	1.7056370669722654
985	1.7082949365304414
990	1.707877445243602
995	1.7076224136398683
1000	1.707668365735256


==> figures/tikz_phase-errorlin+4.txt <==
5	1.8214309396035007
10	1.7861162668630308
15	1.7759366624267812
20	1.7714727979493423
25	1.7495950447305315
30	1.7422294484538852
35	1.7337361932595299
40	1.7086135995805853
45	1.7285524375531724
50	1.7129557225274814
55	1.704512288446379
60	1.705372695176821
65	1.6981973649492357
70	1.697689797587348
75	1.6894012480365668
80	1.691714377191977
85	1.6872011871381574
90	1.681197145781784
95	1.6771577723358495
100	1.6711085500673397
105	1.6650527180840562
110	1.6576428551892144
115	1.667532777226603
120	1.657786159863615
125	1.650319359708596
130	1.6526795350759418
135	1.644540546865637
140	1.63756616718906
145	1.6373345820321363
150	1.6318930713865878
155	1.6396737291809214
160	1.6316668644672052
165	1.6351613714812039
170	1.6228188159885115
175	1.6069150376617511
180	1.6163425391147597
185	1.6246095743937936
190	1.6230976114452285
195	1.5787231253485026
200	1.6079383741574784
205	1.6066717761178866
210	1.6067997920315038
215	1.606757968581691
220	1.5980492906849575
225	1.6023100721282926
230	1.6065056055287414
235	1.5988889273513858
240	1.558777565225881
245	1.6003380218962395
250	1.5932196807779917
255	1.593557890850181
260	1.5913700534942394
265	1.5822189917329348
270	1.5870183993779763
275	1.5856293064027116
280	1.583638224267251
285	1.578577563280911
290	1.5522893587943993
295	1.5809531404027326
300	1.5767567941809038
305	1.5776254964202552
310	1.5745464307844481
315	1.5717810378743402
320	1.5713460531670238
325	1.5578905368791862
330	1.5636971660728454
335	1.5647799200246595
340	1.5645534447016731
345	1.5608621514769425
350	1.5537962421114964
355	1.5631792744014965
360	1.5584601480540736
365	1.5579411598893271
370	1.55450731219535
375	1.5543281120066603
380	1.5545181738682314
385	1.55322223755751
390	1.550302787722046
395	1.5530067497467037
400	1.5503571033432546
405	1.5463470898715086
410	1.5422352142315237
415	1.5380490107676057
420	1.5421148468078787
425	1.5316512057682534
430	1.5350516357053792
435	1.532119385332473
440	1.5299653226870562
445	1.5345907815850328
450	1.5185598826141145
455	1.5376397975888483
460	1.527146697221287
465	1.5250420807977354
470	1.5247095460449835
475	1.5264829169873768
480	1.5264187079813836
485	1.5160181946424522
490	1.5208898217504718
495	1.4932179361149829
500	1.5208486954856517
505	1.5199678532179492
510	1.5176907399109478
515	1.5133262264953147
520	1.5156197010805195
525	1.5110505060385813
530	1.5073364037426684
535	1.5154262923850503
540	1.516299837663615
545	1.5113251420346918
550	1.5061220492083538
555	1.504229171847809
560	1.510185007822067
565	1.509035532959224
570	1.4952879328729147
575	1.4994599661253474
580	1.4999510882010794
585	1.4963022001189212
590	1.4986496928271895
595	1.5010523591943135
600	1.497343538049787
605	1.5001757792608563
610	1.4933089879105665
615	1.480175261996751
620	1.496057161074705
625	1.4950349249420534
630	1.4900947066835823
635	1.4943447907789502
640	1.4846180682253716
645	1.4889238021612918
650	1.4900196944266126
655	1.4877106508742277
660	1.4760212296441169
665	1.4805612327913713
670	1.4848835263058913
675	1.4762420341070102
680	1.479596560622822
685	1.4796111871544297
690	1.4742522118536707
695	1.4800653575201466
700	1.4757295905898353
705	1.4721977709812393
710	1.479307975644799
715	1.4705834722645232
720	1.4712146401486523
725	1.4719595576683377
730	1.4674139070166137
735	1.470823684154706
740	1.4656907166577464
745	1.467259399115406
750	1.4662447068157318
755	1.465382061468138
760	1.4592870559490094
765	1.462601129105378
770	1.4624110001519
775	1.460763296183331
780	1.462133680222026
785	1.4566247341494143
790	1.4553939014318125
795	1.4584338435592752
800	1.4608078302074912
805	1.4571974325933537
810	1.4573228261970979
815	1.452081980799023
820	1.4551118080531074
825	1.4570553572996074
830	1.4531434581343907
835	1.4498855938380009
840	1.4555531887009305
845	1.4486383058590995
850	1.4499452490735039
855	1.4550653703822638
860	1.4436226340824636
865	1.4424778820787805
870	1.4507808777044737
875	1.4423380118915547
880	1.4502667928856896
885	1.4390975826721772
890	1.436383294802676
895	1.4397893226896419
900	1.446180444722592
905	1.441778211968766
910	1.442369958539562
915	1.435962740883677
920	1.44280390804427
925	1.4403498871535125
930	1.4321504550670094
935	1.430
940	1.429
945	1.4286471610282707
950	1.4283718082789767
955	1.429149847223161
960	1.4271382658407863
965	1.4295731641575935
970	1.4296888594525439
975	1.427304814225728
980	1.424635390315046
985	1.432380215849088
990	1.4295110035241516
995	1.4280491412162564
1000	1.4289167573984192


==> figures/tikz_phase-errorlin-2.txt <==
5	1.7012216085467418
10	1.6170516906281889
15	1.5942202028611814
20	1.5843135691179748
25	1.5354236975092925
30	1.5201840005831353
35	1.5020184174496476
40	1.4447044209739088
45	1.4959730790835972
50	1.4540280529537377
55	1.435753023698771
60	1.4376825817288563
65	1.4199968162979053
70	1.4188890933016298
75	1.3990682992237653
80	1.4057719700423357
85	1.393921996537333
90	1.3798239905623297
95	1.3692461944108434
100	1.3555758464611378
105	1.3413520412009345
110	1.321037609743794
115	1.3463787760872548
120	1.322890916482319
125	1.3050835584084315
130	1.309564391353992
135	1.2889019467866247
140	1.2718113599209047
145	1.2715563828501608
150	1.2590662600679006
155	1.2770830488708436
160	1.2562512170854288
165	1.2643733521997296
170	1.2341602547056443
175	1.1929423633765235
180	1.2186426513001403
185	1.2388462237685312
190	1.2362036232301883
195	1.2045008593390727
200	1.1974676490786844
205	1.193244087189646
210	1.1934869876159848
215	1.1941455668762684
220	1.1709214959708338
225	1.1826846206286854
230	1.1929958582488929
235	1.1722530073434771
240	1.0709601046436759
245	1.176695895009381
250	1.158725756328668
255	1.1601773861958717
260	1.1550298998915431
265	1.1304097772413617
270	1.1445225667867753
275	1.1400142362915264
280	1.1348053313988977
285	1.1310691157690824
290	1.0542439174145921
295	1.1259838406436136
300	1.1173921593819458
305	1.1185638394646396
310	1.1106639203601762
315	1.103730654237761
320	1.1035818661443164
325	1.0947627133105085
330	1.0830202003840868
335	1.086247481060042
340	1.085391362537296
345	1.0728836165230209
350	1.057955200839652
355	1.0815780131817143
360	1.0707062408903691
365	1.0696267980392569
370	1.0583698928585936
375	1.058297486898784
380	1.0604364505605672
385	1.0562238595341895
390	1.047802478412972
395	1.0551950137366661
400	1.049003540526882
405	1.0379175090702222
410	1.026818112072212
415	1.0145086289932395
420	1.0276572987386523
425	1.0003436914552022
430	1.008200294365899
435	1.0013516398791473
440	0.9953670608197986
445	1.0083783004748652
450	0.9677789245992376
455	1.0154115085603574
460	0.9906650956076452
465	0.9838934714250447
470	0.9822495053413244
475	0.9866068975464011
480	0.9860253348309618
485	0.9602101009026148
490	0.97287488236077
495	0.902933580705318
500	0.9740668476248775
505	0.9715565773311683
510	0.9638421964236801
515	0.9531144633896262
520	0.9672907077980031
525	0.9482278886614227
530	0.9412515292472389
535	0.9592512251397959
540	0.9588257921448795
545	0.9503256096927702
550	0.9388118231100572
555	0.9315288133484478
560	0.9460774773058374
565	0.9405146144708875
570	0.9121427089314638
575	0.9177927010107753
580	0.9208803605613095
585	0.9095562042739974
590	0.9178310423264971
595	0.92418093000318
600	0.9145320557546545
605	0.9222705947979672
610	0.9078948156020921
615	0.8745362970877876
620	0.9122940195277551
625	0.9098161112670751
630	0.8939910176602879
635	0.9077780069656484
640	0.8847264252150757
645	0.8903558063685162
650	0.8904143858492709
655	0.894531105285039
660	0.8583545180716953
665	0.8746771874951996
670	0.8845516308461066
675	0.8666296166559249
680	0.8743344183535732
685	0.8734676105240287
690	0.8613417413381784
695	0.872839510296877
700	0.8629307157428932
705	0.852400636034579
710	0.8732678478078745
715	0.857895881684406
720	0.8517182312517849
725	0.8552973793859117
730	0.8406435788697102
735	0.8514442142231362
740	0.8386751798754672
745	0.8425669291651203
750	0.8395499802349835
755	0.8377969349646265
760	0.8245129446590888
765	0.8352967363391502
770	0.8299526924438111
775	0.8269960016978085
780	0.8327201269102881
785	0.8210861005756548
790	0.8172001525274872
795	0.8250838716666041
800	0.8180086414626168
805	0.8309307200261351
810	0.8182059282632979
815	0.8060474915905921
820	0.818177792539656
825	0.8192041098996418
830	0.8095990928408147
835	0.8007035485790421
840	0.8153902537901659
845	0.8066454399212045
850	0.8034638306790398
855	0.8172521242398401
860	0.7905047688001219
865	0.7874738219565375
870	0.8091943892667534
875	0.7856055617070684
880	0.8025334049914906
885	0.778128355590634
890	0.7735367724059015
895	0.7834588695334697
900	0.792270924548584
905	0.7864016652866588
910	0.7812412688897588
915	0.7724190370142153
920	0.7870061696119282
925	0.7654053383843534
930	0.760685820632825
935	0.7729509932902584
940	0.7686042486062358
945	0.7571665375285651
950	0.7589355857400749
955	0.7548819130177589
960	0.7602279285095161
965	0.7574944224887166
970	0.7562383883660427
975	0.7535530096957388
980	0.7491148750210672
985	0.7607720597807285
990	0.7554950264714755
995	0.7585495695579029
1000	0.753411595819528


==> figures/tikz_phase-errorlin-3.6.txt <==
5	1.413100959838579
10	1.2041007449528858
15	1.1354472849562682
20	1.1216429249983315
25	1.009284813378391
30	0.958189673022822
35	0.9111985196863617
40	0.7812569172560871
45	0.8965664547124708
50	0.7982062139357412
55	0.7524060242629075
60	0.7626781752826819
65	0.7260980001523151
70	0.7191570456765907
75	0.6783930132106072
80	0.6898533294971172
85	0.6615590654144023
90	0.6139376886527368
95	0.6156041291987021
100	0.5852460057703336
105	0.5566275791784415
110	0.5179047391782361
115	0.5668801332945466
120	0.5191675980301861
125	0.5206134210664359
130	0.49435656535434613
135	0.4560345326978331
140	0.4357024767602292
145	0.4207314824497744
150	0.39811954313712167
155	0.31093186591220057
160	0.4093404444175732
165	0.40998267042819475
170	0.35589227915439753
175	0.3696715894970934
180	0.32950775070455607
185	0.3646494994127889
190	0.36106212400365073
195	0.35199202877671076
200	0.292875340804642
205	0.292240232755948
210	0.28444723805391103
215	0.28906646862748864
220	0.2744077767871584
225	0.2697728360080356
230	0.2702782449713503
235	0.1396544380454531
240	0.12526575743603968
245	0.2589808423945138
250	0.2332393647286472
255	0.23778837853479293
260	0.23022208687700926
265	0.19614818439300744
270	0.21393163301567178
275	0.205847772064839
280	0.2004182819983669
285	0.19669308486429551
290	0.1898866193008851
295	0.19982412437480415
300	0.18048387953455816
305	0.18129920570609567
310	0.17645977789366066
315	0.16070135274740788
320	0.12711064382119622
325	0.114524065666025
330	0.13265187966997666
335	0.13143820691469726
340	0.12690421149446998
345	0.11882610660033144
350	0.10709079279661694
355	0.130119347404624
360	0.10994990846328598
365	0.11528752520551086
370	0.10295936326302227
375	0.10078238340803722
380	0.10452550452609972
385	0.09788215909785593
390	0.08938921268825903
395	0.10147399190221407
400	0.09206697131942455
405	0.08391045138353141
410	0.07805944829197721
415	0.06801042661185011
420	0.07947977456777601
425	0.0695854739035176
430	0.0639161327553163
435	0.06072296338062419
440	0.07523280122361983
445	0.06458218749095748
450	0.055718600458914254
455	0.061676226969755076
460	0.05620983805830769
465	0.056452830800808255
470	0.05741987146408221
475	0.05716165842104951
480	0.059046865054582925
485	0.05535212853149872
490	0.05491887302384287
495	0.054655350802605196
500	0.05578759037084547
505	0.056293587111799805
510	0.055272618953744364
515	0.05628032834809108
520	0.055135067150889644
525	0.054843176853950244
530	0.05586490937162757
535	0.05471698190378437
540	0.05607910591600289
545	0.05469802503560863
550	0.05503857455036798
555	0.0555197608718568
560	0.05461634192730305
565	0.05527260595958644
570	0.054533677420539675
575	0.05439432333082907
580	0.054663654420930755
585	0.055535562870781194
590	0.0544204570419385
595	0.05543803984818958
600	0.05555686625399915
605	0.05441782707205958
610	0.05559059066646158
615	0.05504232529636991
620	0.05531135670036786
625	0.055509464439309666
630	0.05425609610814505
635	0.05554254717994301
640	0.05533116877525039
645	0.05431285095844132
650	0.05723300110547128
655	0.05650901381245334
660	0.05577650808271422
665	0.05509322836687935
670	0.055709573444620554
675	0.05591178480066242
680	0.055157578159841576
685	0.05385373345253006
690	0.05384497608392596
695	0.0554930696276365
700	0.05443356862566269
705	0.05534328974848703
710	0.05403964749283987
715	0.05573632866259717
720	0.05446679423750174
725	0.05586731459485525
730	0.05488428948641084
735	0.05491463797290694
740	0.055303013731690234
745	0.05542794914297288
750	0.05665544964311121
755	0.05632194029341536
760	0.05596490414355962
765	0.056307226645682086
770	0.05737021445701963
775	0.05678676327334915
780	0.05797982343257674
785	0.05709882644433437
790	0.05813641717792177
795	0.0561129037168863
800	0.057623562113366375
805	0.05748454322561879
810	0.05812556475728601
815	0.05741613235119949
820	0.05760247517999647
825	0.057530886469108644
830	0.057016308390663566
835	0.06064007468345518
840	0.058199557096119306
845	0.060002929963508
850	0.05703041113926699
855	0.05908041580223056
860	0.05884056652716101
865	0.05849732273652967
870	0.05920164994555989
875	0.06002316283584727
880	0.059944735260762536
885	0.05994262890194794
890	0.059963854924864286
895	0.060622728319391
900	0.061092691636655885
905	0.05903815473382775
910	0.059689502031599465
915	0.05837334194535617
920	0.06137407606762059
925	0.06054157879884821
930	0.05838956694985976
935	0.06201728464690761
940	0.059848112430747814
945	0.06173037387985187
950	0.06040675674872626
955	0.06033106601419578
960	0.06054229707620997
965	0.05922481259463182
970	0.061767652105848316
975	0.061072401170857736
980	0.060908664800464245
985	0.059916879074666626
990	0.05898540372228628
995	0.05904816455961723
1000	0.0583954665536564


==> figures/tikz_phase-errorlin-3.9.txt <==
5	1.075394027861101
10	0.7481672472061331
15	0.6602808941880469
20	0.6426832143219466
25	0.4842914583424849
30	0.41782803409447916
35	0.3623955342120249
40	0.20985080480599358
45	0.339883993913706
50	0.23935754632937192
55	0.1824134774891962
60	0.19105659983607662
65	0.1690094699149308
70	0.15298232124873493
75	0.1138326018463486
80	0.12766281110541133
85	0.08052656424736399
90	0.06847570152478036
95	0.07081805487855818
100	0.06143296025474961
105	0.057747398810311254
110	0.05606013967998492
115	0.05741194393064962
120	0.05669571705548817
125	0.05665505962025297
130	0.05470644822481475
135	0.05368703570572354
140	0.05274707172338513
145	0.052671257979543584
150	0.05163543182079895
155	0.050726214664301
160	0.05158364835814142
165	0.05157872147706042
170	0.05148135827132928
175	0.050239218829973765
180	0.050246596113756606
185	0.05089374530056639
190	0.049987225493859457
195	0.051370569967619434
200	0.04983027822075496
205	0.048981079397693965
210	0.04903970835656153
215	0.04900929168170752
220	0.049145332161356824
225	0.04981041262230519
230	0.04993310182269836
235	0.04876546516357776
240	0.049414264473615716
245	0.048926808496313964
250	0.04871498370278548
255	0.04927972320707056
260	0.0496073403066982
265	0.049404462633908984
270	0.0493255271814206
275	0.04890582780529208
280	0.048829778655360014
285	0.04810134279369681
290	0.049277830775732515
295	0.047837619067357555
300	0.048523522964337484
305	0.049059754919509924
310	0.048358634648582005
315	0.04871680296119308
320	0.0500765022799662
325	0.04938696017025238
330	0.04864149573627548
335	0.04879475418400796
340	0.04935988404491797
345	0.048446584112904284
350	0.04839423386819931
355	0.04870985394155999
360	0.04949805303760421
365	0.047790891486522116
370	0.0503788034066688
375	0.04949322197757573
380	0.04932570276385342
385	0.049686650172392675
390	0.048930204434333886
395	0.04866391631748142
400	0.048362131803665144
405	0.04868641406844287
410	0.05001876268347877
415	0.049323551461247485
420	0.05023925242980836
425	0.04937996632346576
430	0.04991138979708257
435	0.048426767408500174
440	0.0521793215083513
445	0.050040385824418505
450	0.046983602469361875
455	0.049438364798512456
460	0.04207975715759434
465	0.049041025388634106
470	0.04918726681649147
475	0.05059864091049347
480	0.048321215362591985
485	0.04869680797509539
490	0.04952557982277724
495	0.04896867888517176
500	0.04875159722684575
505	0.047855774656895375
510	0.04740245775765813
515	0.050516693147117805
520	0.047803313493742006
525	0.044323304061460456
530	0.04957762415444578
535	0.04794336815942343
540	0.0475519407618956
545	0.048265116551159074
550	0.04396206401833664
555	0.049355781604356205
560	0.048727396443476324
565	0.04844102023050522
570	0.04877410568525307
575	0.04628595027732077
580	0.049816273227098105
585	0.04580306938487926
590	0.049563527808546434
595	0.04765815302896697
600	0.045286781596425824
605	0.04763225322776263
610	0.04848933696331201
615	0.043148744523469784
620	0.04702791551117566
625	0.047631900124606594
630	0.05098739178734447
635	0.04955310031155552
640	0.04929592197523406
645	0.0490270469495698
650	0.04796219835755762
655	0.04722755364663889
660	0.04736142839087528
665	0.043462583404834124
670	0.05164940391770013
675	0.04358509902772771
680	0.04795121779964734
685	0.04741263070642551
690	0.049451592654714015
695	0.04512480943780776
700	0.04415330846947353
705	0.04765436747572222
710	0.04501320877026227
715	0.053199295076973636
720	0.05009441451264453
725	0.05329712902320522
730	0.04447939509304879
735	0.0561762504879361
740	0.04292629615029688
745	0.0525313726474859
750	0.04363323741517285
755	0.04870803413762168
760	0.0471725578174027
765	0.05620432539144057
770	0.0508688292525286
775	0.04647595467275666
780	0.05206023059349733
785	0.05194563074082242
790	0.047510329351253655
795	0.04262270721559251
800	0.05449303854526118
805	0.04384950091950446
810	0.05511487531601281
815	0.06007597867913809
820	0.055617236527546146
825	0.04623800274387895
830	0.05725861984276118
835	0.05729982400136219
840	0.055607026744781574
845	0.0490522181598951
850	0.05544701860112287
855	0.05743384291852291
860	0.0556423682484772
865	0.05472641218854479
870	0.05990627262765966
875	0.05750333057054229
880	0.05287504044422063
885	0.056056041353885984
890	0.052460028784073215
895	0.05738943619265004
900	0.05614935876091328
905	0.05945193877836215
910	0.05602748930592208
915	0.055019838342318265
920	0.05899247638134144
925	0.059213665568275044
930	0.057066639056515725
935	0.06410193025422568
940	0.0620470329745271
945	0.06341483919956516
950	0.06115679729364924
955	0.061716222079495744
960	0.06408313315975979
965	0.05650051235280799
970	0.06329706042142541
975	0.06358323178184659
980	0.06117736112466694
985	0.06352398330680782
990	0.061781131600469656
995	0.0632115530653386
1000	0.0635979531160923


==> figures/tikz_phase-errorlin-4.05.txt <==
5	0.5256853474239885
10	nan
15	0.1255305501500978
20	0.10047977954572729
25	0.052928369256034453
30	0.048360307061747446
35	0.04746484235426311
40	0.04504249447324256
45	0.04531895068634767
50	0.04375464038521353
55	0.04108340525417261
60	0.037721813367042396
65	0.03664765208795879
70	0.03735914140432826
75	0.03523061500168965
80	0.03458036369721452
85	0.03471816477010544
90	0.03549312174992399
95	0.03369223573361672
100	0.032870520448343606
105	0.031279536170803666
110	0.0319577059496028
115	0.03204150120030582
120	0.030012823503326173
125	0.03096752753160571
130	0.030348673322429083
135	0.030087729572039906
140	0.029487048338768095
145	0.030217605246283228
150	0.029435284045246354
155	0.03029772505591439
160	0.028925882007344896
165	0.031505942022986254
170	0.028781310537145412
175	0.02860970645481463
180	0.02808473382772182
185	0.029012658872276834
190	0.028175945676788026
195	0.027339317251719154
200	0.027215581226393677
205	0.03036120693993706
210	0.028718865384367003
215	0.027690903032348495
220	0.026440363808599657
225	0.027180660900966182
230	0.02848718584253647
235	0.02893309757087991
240	0.0272289333413616
245	0.027999311429007943
250	0.026939285156248657
255	0.027556647903979888
260	0.0254073156124054
265	0.026472760401312644
270	0.026156565064581305
275	0.02632533780473804
280	0.027110189060394304
285	0.02727290481988611
290	0.02738356781271886
295	0.027057146363804817
300	0.026408490991056164
305	0.025569792081814088
310	0.02575298855681599
315	0.025556566673362077
320	0.025889747977078707
325	0.027116170513159753
330	0.026743192430114845
335	0.026974178833949484
340	0.025415795288997945
345	0.02705495947487955
350	0.02792161433425963
355	0.027228403371607573
360	0.027474459409555264
365	0.02805645307573046
370	0.02481159602427825
375	0.02565969617043026
380	0.02436884810040589
385	0.02587277681474067
390	0.026135208950184473
395	0.02574041319077775
400	0.025721158864707373
405	0.028380289471204065
410	0.027579814699219433
415	0.026685412713802058
420	0.027537713963687326
425	0.026293304487361988
430	0.02545818720804283
435	0.026377166274090234
440	0.026261361055561653
445	0.028208651894420237
450	0.026811397383070347
455	0.027853675215441537
460	0.025876819728798114
465	0.026776283772853116
470	0.0274194066238885
475	0.024688297006946035
480	0.027360674351655644
485	0.02537513633166304
490	0.027257531589537035
495	0.02483370197112727
500	0.026889375207405614
505	0.027694669370744884
510	0.02410405924969922
515	0.023131965075318252
520	0.02511461495825962
525	0.025485838996115905
530	0.024118865976499038
535	0.024083405066577794
540	0.027337332107949495
545	0.027558987527992285
550	0.026525154173916824
555	0.023422195031405278
560	0.02577418441488744
565	0.02560245153653793
570	0.029489461685389476
575	0.024220494202959835
580	0.023828788166212745
585	0.026569254227633995
590	0.026958317616208566
595	0.023963891755783687
600	0.02429389523708217
605	0.027167008349322976
610	0.025989181844407364
615	0.026226351155191643
620	0.02510814439182458
625	0.029829628008406862
630	0.02499433539998776
635	0.025995278615005283
640	0.026516690354865556
645	0.024816975844038885
650	0.0251119597998003
655	0.025120653142128257
660	0.026326651144148075
665	0.0224681301622737
670	0.026134097216542626
675	0.025229927392669355
680	0.024911670762288365
685	0.02608273132602958
690	0.026845658821210084
695	0.022757915332308407
700	0.024721242258073164
705	0.026690662867178853
710	0.025033141629806122
715	0.026148624616581483
720	0.025217133284502126
725	0.025651813814098545
730	0.024326870384042087
735	0.02536138664727037
740	0.024424126277963875
745	0.025227447921578577
750	0.02337344732836812
755	0.02420757595308537
760	0.024677747559882328
765	0.024129665262937573
770	0.023365705858569147
775	0.02355382011355257
780	0.025305823098866413
785	0.023418248031300815
790	0.024186062683623773
795	0.02809436910958833
800	0.02428063328451315
805	0.02399685963571811
810	0.023677213709162922
815	0.02149417907212125
820	0.02571892521324321
825	0.02696435151794909
830	0.025304603327174914
835	0.026995799658241167
840	0.02714975865603658
845	0.02499735013597093
850	0.029174180894481972
855	0.022520046099735895
860	0.029038087066061393
865	0.02637613343297809
870	0.022715243642729466
875	0.025730810060021148
880	0.021133771874591208
885	0.029070812948612433
890	0.0242462228330604
895	0.02572190190638774
900	0.022539095934481255
905	0.026963022535633232
910	0.026067796989338848
915	0.022839835124724227
920	0.02447919105747947
925	0.02426756504957843
930	0.02325274698975817
935	0.02253259098351868
940	0.024671286143601142
945	0.024830656786686188
950	0.030173484252372054
955	0.03193968079235009
960	0.03149512243425384
965	0.02398810197913955
970	0.0402602268987015
975	0.023695118818783154
980	0.030164983522613514
985	0.02837802481449188
990	0.029648724502292927
995	0.02602415035583787
1000	0.026657301339833163


==> figures/tikz_phase-errorlin.txt <==
5	1.7733843280066865
10	1.7167389012523715
15	1.7016324984278712
20	1.694587043127932
25	1.6634117520571472
30	1.6521242732673258
35	1.6397228264229453
40	1.601924879083097
45	1.6350229468044721
50	1.6080148748582206
55	1.5961032905201198
60	1.597038870767387
65	1.586478016174706
70	1.5851023555759365
75	1.5730010243011454
80	1.577482374740654
85	1.569725295873373
90	1.5605794733597218
95	1.554592453679659
100	1.545372480513076
105	1.5373013299555924
110	1.5258474875308805
115	1.5397450706936917
120	1.5266321447620719
125	1.5147135561096112
130	1.5185022931679877
135	1.5058641281893126
140	1.4951632632736123
145	1.494505125370572
150	1.486767382973156
155	1.498161763923343
160	1.486230788210912
165	1.49099424358239
170	1.472439291963108
175	1.4469785103790838
180	1.4625527352265442
185	1.4749759748960451
190	1.4736450896071536
195	1.402363932349828
200	1.4490619398489186
205	1.4468194294217924
210	1.4467861553258266
215	1.4470555552909214
220	1.4330824576426102
225	1.4404768206101823
230	1.4469057054308316
235	1.4337415466621684
240	1.3697979074546354
245	1.4369074701053968
250	1.4258901480500699
255	1.4260457709603092
260	1.4236060993742896
265	1.4078914421515434
270	1.4161359993475782
275	1.4140590207019226
280	1.410515366873538
285	1.4018665398437657
290	1.3607255581609234
295	1.4052848583702657
300	1.3999623483214145
305	1.4002142328807416
310	1.3961327523075775
315	1.3920907876499653
320	1.3905181094651657
325	1.3683789445006622
330	1.378231579399558
335	1.3794130634578805
340	1.3798343473039656
345	1.3734162708652355
350	1.3622015941880201
355	1.377593876959073
360	1.3697434033283054
365	1.368755530859353
370	1.3625522091365023
375	1.362130198609114
380	1.3629997514908518
385	1.3604717445377423
390	1.3560453282783136
395	1.3606188603720941
400	1.3563123539218984
405	1.3486813887657338
410	1.3425198026529064
415	1.3349243408925022
420	1.3422731896681683
425	1.3246623166562652
430	1.3297945475270747
435	1.3243291854409698
440	1.320944471333327
445	1.3298075192874648
450	1.3032184677939473
455	1.3340697350073314
460	1.317428115906486
465	1.3133852548616767
470	1.3122513358900132
475	1.315284363291599
480	1.3152078879226259
485	1.2978079871662433
490	1.3064814702091145
495	1.2596654001365652
500	1.3065089233259706
505	1.305554401363076
510	1.2989757718066706
515	1.2925682804154737
520	1.3026796179776592
525	1.2906566902104797
530	1.2853114742157994
535	1.2970136856431123
540	1.2985911088543112
545	1.2920412457218764
550	1.2840029451886605
555	1.2776489895757015
560	1.2883780683420207
565	1.286635317044797
570	1.2662277619940248
575	1.2709895668489384
580	1.2714729612407005
585	1.266052976264966
590	1.269557190599594
595	1.2738287975646168
600	1.2676464079867262
605	1.2721391706065943
610	1.2632532464821413
615	1.2393725443760704
620	1.2651665763823496
625	1.2645585398721846
630	1.2540185286102639
635	1.2635988191626744
640	1.2452018941305616
645	1.2539453798413038
650	1.2552755288054687
655	1.253603489178979
660	1.2319463664865775
665	1.2399537039003923
670	1.2480369497649546
675	1.234301196277996
680	1.2406923509674497
685	1.239971508800065
690	1.2309493350030005
695	1.2393385607117895
700	1.2324658456991089
705	1.225670626507573
710	1.2384263586474882
715	1.224423728092848
720	1.2237522626686885
725	1.2269526745629182
730	1.2191886581183546
735	1.224697882944201
740	1.2149759849721178
745	1.2175463699992468
750	1.2128087074847358
755	1.215265516429814
760	1.2044608483945312
765	1.2120047552724535
770	1.2088375663448132
775	1.207002243215412
780	1.2096458671499242
785	1.2023447186614067
790	1.1990741324082588
795	1.2050201750940481
800	1.2015115139470849
805	1.2016543370912385
810	1.2018782221473172
815	1.1943800198410497
820	1.2008128415741952
825	1.2020564787680075
830	1.1953517045408895
835	1.1900166573335837
840	1.199293526294095
845	1.191859425681522
850	1.1914095286058335
855	1.1982792868720846
860	1.1807145823365648
865	1.178638072602958
870	1.193259409984148
875	1.1799379549036177
880	1.1902341474328544
885	1.1717868242529454
890	1.1680930386628987
895	1.1761534156360531
900	1.1851218059563553
905	1.1768502285964804
910	1.177228210176205
915	1.1700558617435683
920	1.1777605690888948
925	1.1747024350714237
930	1.1612409661457548
935	1.1679750367825494
940	1.1634166530297971
945	1.1562637688580866
950	1.157215278096415
955	1.1561139184957923
960	1.1559465836963358
965	1.1563317843517547
970	1.1570204005537719
975	1.152355758527727
980	1.1492488331362123
985	1.1615735930013644
990	1.1575742830490816
995	1.1563634720707268
1000	1.156623500377965

